Kernel-based Learning for Safe Control of Discrete-Time Unknown Systems under Incomplete Observations

Safe control for dynamical systems is critical, yet the presence of unknown dynamics poses significant challenges. In this paper, we present a learning-based control approach for tracking control of a class of high-order systems, operating under the constraint of partially observable states. The uncertainties inherent within the systems are modeled by kernel ridge regression, leveraging the proposed strategic data acquisition approach with limited state measurements. To achieve accurate trajectory tracking, a state observer that seamlessly integrates with the control law is devised. The analysis of the guaranteed control performance is conducted using Lyapunov theory due to the deterministic prediction error bound of kernel ridge regression, ensuring the adaptability of the approach in safety-critical scenarios. To demonstrate the effectiveness of our proposed approach, numerical simulations are performed, underscoring its contributions to the advancement of control strategies.

==> figures/DataAndReference.txt <==
X1_f X2_f Y_f X1 X2 Y Y0 
-12.0000000000 -6.0000000000 -0.3402042134 0.9975881401 4.9496595978 -0.8965476497 -1.7000000000 
-12.0000000000 -5.5862068966 -0.3414668082 1.9875200597 3.9459961436 -0.7929522342 -1.7000000000 
-12.0000000000 -5.1724137931 -0.3433704769 2.7767192884 3.9021712688 -0.7149005549 -1.7000000000 
-12.0000000000 -4.7586206897 -0.3462360758 3.5571535421 3.7853343683 -0.6485594824 -1.7000000000 
-12.0000000000 -4.3448275862 -0.3505391729 4.3142204158 4.4335176633 -0.6042528920 -1.7000000000 
-12.0000000000 -3.9310344828 -0.3569772870 5.2009239484 4.0831838262 -0.5520406052 -1.7000000000 
-12.0000000000 -3.5172413793 -0.3665572127 6.0175607137 3.7483864942 -0.5184373455 -1.7000000000 
-12.0000000000 -3.1034482759 -0.3806968311 6.7672380125 3.4087898262 -0.4718813550 -1.7000000000 
-12.0000000000 -2.6896551724 -0.4013181377 7.4489959777 2.9882311437 -0.4534349931 -1.7000000000 
-12.0000000000 -2.2758620690 -0.4308734719 8.0466422065 2.6732841393 -0.4405252147 -1.7000000000 
-12.0000000000 -1.8620689655 -0.4721936697 8.5812990343 2.2668398620 -0.4086122042 -1.7000000000 
-12.0000000000 -1.4482758621 -0.5279986446 9.0346670068 1.7784013255 -0.3755697769 -1.7000000000 
-12.0000000000 -1.0344827586 -0.5999475416 9.3903472719 1.3002616910 -0.3075869846 -1.7000000000 
-12.0000000000 -0.6206896552 -0.6873562067 9.6503996101 0.8449784103 -0.2259350471 -1.7000000000 
-12.0000000000 -0.2068965517 -0.7861911753 9.8193952921 0.3639209575 -0.1281687444 -1.7000000000 
-12.0000000000 0.2068965517 -0.8892720052 9.8921794836 -0.1078867155 -0.0126270000 -1.7000000000 
-12.0000000000 0.6206896552 -0.9881069739 9.8706021405 -0.6080842631 0.1047515319 -1.7000000000 
-12.0000000000 1.0344827586 -1.0755156389 9.7489852879 -1.1261746120 0.2129212659 -1.7000000000 
-12.0000000000 1.4482758621 -1.1474645359 9.5237503655 -1.6635042382 0.3203970275 -1.7000000000 
-12.0000000000 1.8620689655 -1.2032695109 9.1910495178 -2.2055935839 0.3845283835 -1.7000000000 
-12.0000000000 2.2758620690 -1.2445897087 8.7499308011 -2.7532129943 0.4295963925 -1.7000000000 
-12.0000000000 2.6896551724 -1.2741450429 8.1992882022 -3.2373245144 0.4617261810 -1.7000000000 
-12.0000000000 3.1034482759 -1.2947663494 7.5518232993 -3.6488414803 0.4735972417 -1.7000000000 
-12.0000000000 3.5172413793 -1.3089059679 6.8220550033 -3.9414177163 0.4668159833 -1.7000000000 
-12.0000000000 3.9310344828 -1.3184858935 6.0337714600 -4.1542342779 0.4543391517 -1.7000000000 
-12.0000000000 4.3448275862 -1.3249240077 5.2029246044 -4.3404588274 0.4136885238 -1.7000000000 
-12.0000000000 4.7586206897 -1.3292271047 4.3348328389 -4.5421280509 0.3759240691 -1.7000000000 
-12.0000000000 5.1724137931 -1.3320927036 3.4264072288 -4.7285339216 0.3010386144 -1.7000000000 
-12.0000000000 5.5862068966 -1.3339963723 2.4807004444 -4.9329518873 0.2332302478 -1.7000000000 
-12.0000000000 6.0000000000 -1.3352589671 1.4941100670 -5.0482797820 0.1386153861 -1.7000000000 
-11.1724137931 -6.0000000000 -0.3963359508 0.4844541106 -5.1328679012 0.0430451720 -1.7000000000 
-11.1724137931 -5.5862068966 -0.3975985456 -0.5421194697 -5.1007571726 -0.0528044747 -1.7000000000 
-11.1724137931 -5.1724137931 -0.3995022143 -1.5622709042 -5.0210008003 -0.1614146206 -1.7000000000 
-11.1724137931 -4.7586206897 -0.4023678132 -2.5664710642 -4.8828230005 -0.2568866880 -1.7000000000 
-11.1724137931 -4.3448275862 -0.4066709102 -3.5430356643 -4.6991729452 -0.3281412977 -1.7000000000 
-11.1724137931 -3.9310344828 -0.4131090244 -4.4828702534 -4.4726263069 -0.4109492419 -1.7000000000 
-11.1724137931 -3.5172413793 -0.4226889500 -5.3773955148 -4.2041851607 -0.4507553828 -1.7000000000 
-11.1724137931 -3.1034482759 -0.4368285684 -6.2182325469 -3.8675906065 -0.4944224879 -1.7000000000 
-11.1724137931 -2.6896551724 -0.4574498750 -6.9917506682 -3.5293003811 -0.5172480751 -1.7000000000 
-11.1724137931 -2.2758620690 -0.4870052092 -7.6976107444 -3.1088792078 -0.5420435844 -1.7000000000 
-11.1724137931 -1.8620689655 -0.5283254070 -8.3193865860 -2.7023838477 -0.5667292406 -1.7000000000 
-11.1724137931 -1.4482758621 -0.5841303820 -8.8598633555 -2.2622283469 -0.5816960992 -1.7000000000 
-11.1724137931 -1.0344827586 -0.6560792790 -9.3123090249 -1.8034836301 -0.6204030801 -1.7000000000 
-11.1724137931 -0.6206896552 -0.7434879440 -9.6730057509 -1.3437721902 -0.6722312236 -1.7000000000 
-11.1724137931 -0.2068965517 -0.8423229127 -9.9417601890 -0.8757525781 -0.7500575518 -1.7000000000 
-11.1724137931 0.2068965517 -0.9454037425 -10.1169107046 -0.4314091648 -0.8428330404 -1.7000000000 
-11.1724137931 0.6206896552 -1.0442387112 -10.2031925375 0.0261535563 -0.9570122631 -1.7000000000 
-11.1724137931 1.0344827586 -1.1316473762 -10.1979618263 0.4840228421 -1.0618225884 -1.7000000000 
-11.1724137931 1.4482758621 -1.2035962733 -10.1011572579 0.9808182547 -1.1770809611 -1.7000000000 
-11.1724137931 1.8620689655 -1.2594012482 -9.9049936069 1.4855566766 -1.2788780408 -1.7000000000 
-11.1724137931 2.2758620690 -1.3007214460 -9.6078822716 2.0221261775 -1.3535860775 -1.7000000000 
-11.1724137931 2.6896551724 -1.3302767802 -9.2034570361 2.5635777338 -1.4066331180 -1.7000000000 
-11.1724137931 3.1034482759 -1.3508980868 -8.6907414893 3.0897341489 -1.4447226075 -1.7000000000 
-11.1724137931 3.5172413793 -1.3650377052 -8.0727946596 3.5529938482 -1.4777483040 -1.7000000000 
-11.1724137931 3.9310344828 -1.3746176309 -7.3621958899 3.9069694822 -1.4755576782 -1.7000000000 
-11.1724137931 4.3448275862 -1.3810557450 -6.5808019935 4.1891223801 -1.4725147818 -1.7000000000 
-11.1724137931 4.7586206897 -1.3853588421 -5.7429775175 4.3993958133 -1.4387346774 -1.7000000000 
-11.1724137931 5.1724137931 -1.3882244410 -4.8630983548 4.6093323279 -1.4082005996 -1.7000000000 
-11.1724137931 5.5862068966 -1.3901281097 -3.9412318892 4.7667852054 -1.3436912490 -1.7000000000 
-11.1724137931 6.0000000000 -1.3913907045 -2.9878748482 4.9250616574 -1.2721200880 -1.7000000000 
-10.3448275862 -6.0000000000 -0.4417020369 -2.0028625167 5.0261667147 -1.1865219832 -1.7000000000 
-10.3448275862 -5.5862068966 -0.4429646317 -0.9976291737 5.0887159320 -1.0923175999 -1.7000000000 
-10.3448275862 -5.1724137931 -0.4448683004 0.0201140126 5.0849194293 -0.9960320479 -1.7000000000 
-10.3448275862 -4.7586206897 -0.4477338993 1.0370978985 5.0198244308 -0.8946725352 -1.7000000000 
-10.3448275862 -4.3448275862 -0.4520369963 2.0410627847 4.9015179983 -0.7940667369 -1.7000000000 
-10.3448275862 -3.9310344828 -0.4584751105 3.0213663843 4.7354596082 -0.7060733430 -1.7000000000 
-10.3448275862 -3.5172413793 -0.4680550361 3.9684583060 4.5216413648 -0.6268795642 -1.7000000000 
-10.3448275862 -3.1034482759 -0.4821946546 4.8727865789 4.2720337605 -0.5782696889 -1.7000000000 
-10.3448275862 -2.6896551724 -0.5028159612 5.7271933310 3.9697396834 -0.5205602809 -1.7000000000 
-10.3448275862 -2.2758620690 -0.5323712954 6.5211412677 3.6558592184 -0.4980280403 -1.7000000000 
-10.3448275862 -1.8620689655 -0.5736914931 7.2523131114 3.2821629347 -0.4607761934 -1.7000000000 
-10.3448275862 -1.4482758621 -0.6294964681 7.9087456983 2.8958246339 -0.4531216998 -1.7000000000 
-10.3448275862 -1.0344827586 -0.7014453651 8.4879106251 2.4445885053 -0.4261256464 -1.7000000000 
-10.3448275862 -0.6206896552 -0.7888540301 8.9768283262 1.9787730678 -0.3907306258 -1.7000000000 
-10.3448275862 -0.2068965517 -0.8876889988 9.3725829397 1.4862028599 -0.3346789728 -1.7000000000 
-10.3448275862 0.2068965517 -0.9907698287 9.6698235117 0.9880923790 -0.2620461192 -1.7000000000 
-10.3448275862 0.6206896552 -1.0896047974 9.8674419875 0.4862746492 -0.1607675224 -1.7000000000 
-10.3448275862 1.0344827586 -1.1770134624 9.9646969174 0.0015421596 -0.0397936152 -1.7000000000 
-10.3448275862 1.4482758621 -1.2489623594 9.9650053493 -0.4672451398 0.0694917876 -1.7000000000 
-10.3448275862 1.8620689655 -1.3047673344 9.8715563213 -0.9436771086 0.1788601556 -1.7000000000 
-10.3448275862 2.2758620690 -1.3460875321 9.6828208996 -1.4105458977 0.2744014877 -1.7000000000 
-10.3448275862 2.6896551724 -1.3756428663 9.4007117201 -1.8759947285 0.3375290674 -1.7000000000 
-10.3448275862 3.1034482759 -1.3962641729 9.0255127744 -2.3482592012 0.4033626932 -1.7000000000 
-10.3448275862 3.5172413793 -1.4104037913 8.5558609341 -2.7832015228 0.4370603092 -1.7000000000 
-10.3448275862 3.9310344828 -1.4199837170 7.9992206296 -3.2062027820 0.4571234640 -1.7000000000 
-10.3448275862 4.3448275862 -1.4264218311 7.3579800732 -3.5881929284 0.4724082821 -1.7000000000 
-10.3448275862 4.7586206897 -1.4307249282 6.6403414875 -3.9174222550 0.4609605049 -1.7000000000 
-10.3448275862 5.1724137931 -1.4335905271 5.8568570365 -4.2116599631 0.4457418355 -1.7000000000 
-10.3448275862 5.5862068966 -1.4354941958 5.0145250439 -4.4482279874 0.4147661081 -1.7000000000 
-10.3448275862 6.0000000000 -1.4367567906 4.1248794464 -4.6421227448 0.3603096847 -1.7000000000 
-9.5172413793 -6.0000000000 -0.4750624593 3.1964548974 -4.8002550816 0.2917163579 -1.7000000000 
-9.5172413793 -5.5862068966 -0.4763250541 2.2364038811 -4.9145551940 0.2008919960 -1.7000000000 
-9.5172413793 -5.1724137931 -0.4782287228 1.2534928423 -4.9917521579 0.1215434441 -1.7000000000 
-9.5172413793 -4.7586206897 -0.4810943217 0.2551424107 -4.9958826641 0.0178917177 -1.7000000000 
-9.5172413793 -4.3448275862 -0.4853974187 -0.7440341221 -4.9639955451 -0.0856609874 -1.7000000000 
-9.5172413793 -3.9310344828 -0.4918355329 -1.7368332311 -4.8748594888 -0.1745662811 -1.7000000000 
-9.5172413793 -3.5172413793 -0.5014154585 -2.7118051289 -4.7253003545 -0.2685074108 -1.7000000000 
-9.5172413793 -3.1034482759 -0.5155550770 -3.6568651998 -4.5416887790 -0.3381621341 -1.7000000000 
-9.5172413793 -2.6896551724 -0.5361763835 -4.5652029556 -4.3035992978 -0.4137290292 -1.7000000000 
-9.5172413793 -2.2758620690 -0.5657317177 -5.4259228152 -4.0486923495 -0.4572767279 -1.7000000000 
-9.5172413793 -1.8620689655 -0.6070519155 -6.2356612851 -3.7386699853 -0.5008388977 -1.7000000000 
-9.5172413793 -1.4482758621 -0.6628568905         
-9.5172413793 -1.0344827586 -0.7348057875         
-9.5172413793 -0.6206896552 -0.8222144525         
-9.5172413793 -0.2068965517 -0.9210494212         
-9.5172413793 0.2068965517 -1.0241302511         
-9.5172413793 0.6206896552 -1.1229652197         
-9.5172413793 1.0344827586 -1.2103738848         
-9.5172413793 1.4482758621 -1.2823227818         
-9.5172413793 1.8620689655 -1.3381277567         
-9.5172413793 2.2758620690 -1.3794479545         
-9.5172413793 2.6896551724 -1.4090032887         
-9.5172413793 3.1034482759 -1.4296245953         
-9.5172413793 3.5172413793 -1.4437642137         
-9.5172413793 3.9310344828 -1.4533441394         
-9.5172413793 4.3448275862 -1.4597822535         
-9.5172413793 4.7586206897 -1.4640853506         
-9.5172413793 5.1724137931 -1.4669509495         
-9.5172413793 5.5862068966 -1.4688546182         
-9.5172413793 6.0000000000 -1.4701172130         
-8.6896551724 -6.0000000000 -0.4955053618         
-8.6896551724 -5.5862068966 -0.4967679566         
-8.6896551724 -5.1724137931 -0.4986716253         
-8.6896551724 -4.7586206897 -0.5015372242         
-8.6896551724 -4.3448275862 -0.5058403213         
-8.6896551724 -3.9310344828 -0.5122784354         
-8.6896551724 -3.5172413793 -0.5218583611         
-8.6896551724 -3.1034482759 -0.5359979795         
-8.6896551724 -2.6896551724 -0.5566192861         
-8.6896551724 -2.2758620690 -0.5861746203         
-8.6896551724 -1.8620689655 -0.6274948181         
-8.6896551724 -1.4482758621 -0.6832997930         
-8.6896551724 -1.0344827586 -0.7552486900         
-8.6896551724 -0.6206896552 -0.8426573551         
-8.6896551724 -0.2068965517 -0.9414923237         
-8.6896551724 0.2068965517 -1.0445731536         
-8.6896551724 0.6206896552 -1.1434081223         
-8.6896551724 1.0344827586 -1.2308167873         
-8.6896551724 1.4482758621 -1.3027656843         
-8.6896551724 1.8620689655 -1.3585706593         
-8.6896551724 2.2758620690 -1.3998908571         
-8.6896551724 2.6896551724 -1.4294461913         
-8.6896551724 3.1034482759 -1.4500674979         
-8.6896551724 3.5172413793 -1.4642071163         
-8.6896551724 3.9310344828 -1.4737870419         
-8.6896551724 4.3448275862 -1.4802251561         
-8.6896551724 4.7586206897 -1.4845282531         
-8.6896551724 5.1724137931 -1.4873938520         
-8.6896551724 5.5862068966 -1.4892975207         
-8.6896551724 6.0000000000 -1.4905601155         
-7.8620689655 -6.0000000000 -0.5024719691         
-7.8620689655 -5.5862068966 -0.5037345639         
-7.8620689655 -5.1724137931 -0.5056382326         
-7.8620689655 -4.7586206897 -0.5085038315         
-7.8620689655 -4.3448275862 -0.5128069285         
-7.8620689655 -3.9310344828 -0.5192450427         
-7.8620689655 -3.5172413793 -0.5288249684         
-7.8620689655 -3.1034482759 -0.5429645868         
-7.8620689655 -2.6896551724 -0.5635858934         
-7.8620689655 -2.2758620690 -0.5931412276         
-7.8620689655 -1.8620689655 -0.6344614253         
-7.8620689655 -1.4482758621 -0.6902664003         
-7.8620689655 -1.0344827586 -0.7622152973         
-7.8620689655 -0.6206896552 -0.8496239623         
-7.8620689655 -0.2068965517 -0.9484589310         
-7.8620689655 0.2068965517 -1.0515397609         
-7.8620689655 0.6206896552 -1.1503747296         
-7.8620689655 1.0344827586 -1.2377833946         
-7.8620689655 1.4482758621 -1.3097322916         
-7.8620689655 1.8620689655 -1.3655372666         
-7.8620689655 2.2758620690 -1.4068574643         
-7.8620689655 2.6896551724 -1.4364127985         
-7.8620689655 3.1034482759 -1.4570341051         
-7.8620689655 3.5172413793 -1.4711737235         
-7.8620689655 3.9310344828 -1.4807536492         
-7.8620689655 4.3448275862 -1.4871917634         
-7.8620689655 4.7586206897 -1.4914948604         
-7.8620689655 5.1724137931 -1.4943604593         
-7.8620689655 5.5862068966 -1.4962641280         
-7.8620689655 6.0000000000 -1.4975267228         
-7.0344827586 -6.0000000000 -0.4957718596         
-7.0344827586 -5.5862068966 -0.4970344543         
-7.0344827586 -5.1724137931 -0.4989381230         
-7.0344827586 -4.7586206897 -0.5018037219         
-7.0344827586 -4.3448275862 -0.5061068190         
-7.0344827586 -3.9310344828 -0.5125449331         
-7.0344827586 -3.5172413793 -0.5221248588         
-7.0344827586 -3.1034482759 -0.5362644772         
-7.0344827586 -2.6896551724 -0.5568857838         
-7.0344827586 -2.2758620690 -0.5864411180         
-7.0344827586 -1.8620689655 -0.6277613158         
-7.0344827586 -1.4482758621 -0.6835662907         
-7.0344827586 -1.0344827586 -0.7555151878         
-7.0344827586 -0.6206896552 -0.8429238528         
-7.0344827586 -0.2068965517 -0.9417588215         
-7.0344827586 0.2068965517 -1.0448396513         
-7.0344827586 0.6206896552 -1.1436746200         
-7.0344827586 1.0344827586 -1.2310832850         
-7.0344827586 1.4482758621 -1.3030321820         
-7.0344827586 1.8620689655 -1.3588371570         
-7.0344827586 2.2758620690 -1.4001573548         
-7.0344827586 2.6896551724 -1.4297126890         
-7.0344827586 3.1034482759 -1.4503339956         
-7.0344827586 3.5172413793 -1.4644736140         
-7.0344827586 3.9310344828 -1.4740535397         
-7.0344827586 4.3448275862 -1.4804916538         
-7.0344827586 4.7586206897 -1.4847947509         
-7.0344827586 5.1724137931 -1.4876603498         
-7.0344827586 5.5862068966 -1.4895640184         
-7.0344827586 6.0000000000 -1.4908266132         
-6.2068965517 -6.0000000000 -0.4755881704         
-6.2068965517 -5.5862068966 -0.4768507652         
-6.2068965517 -5.1724137931 -0.4787544339         
-6.2068965517 -4.7586206897 -0.4816200328         
-6.2068965517 -4.3448275862 -0.4859231299         
-6.2068965517 -3.9310344828 -0.4923612440         
-6.2068965517 -3.5172413793 -0.5019411697         
-6.2068965517 -3.1034482759 -0.5160807881         
-6.2068965517 -2.6896551724 -0.5367020947         
-6.2068965517 -2.2758620690 -0.5662574289         
-6.2068965517 -1.8620689655 -0.6075776266         
-6.2068965517 -1.4482758621 -0.6633826016         
-6.2068965517 -1.0344827586 -0.7353314986         
-6.2068965517 -0.6206896552 -0.8227401636         
-6.2068965517 -0.2068965517 -0.9215751323         
-6.2068965517 0.2068965517 -1.0246559622         
-6.2068965517 0.6206896552 -1.1234909309         
-6.2068965517 1.0344827586 -1.2108995959         
-6.2068965517 1.4482758621 -1.2828484929         
-6.2068965517 1.8620689655 -1.3386534679         
-6.2068965517 2.2758620690 -1.3799736656         
-6.2068965517 2.6896551724 -1.4095289998         
-6.2068965517 3.1034482759 -1.4301503064         
-6.2068965517 3.5172413793 -1.4442899248         
-6.2068965517 3.9310344828 -1.4538698505         
-6.2068965517 4.3448275862 -1.4603079647         
-6.2068965517 4.7586206897 -1.4646110617         
-6.2068965517 5.1724137931 -1.4674766606         
-6.2068965517 5.5862068966 -1.4693803293         
-6.2068965517 6.0000000000 -1.4706429241         
-5.3793103448 -6.0000000000 -0.4424725919         
-5.3793103448 -5.5862068966 -0.4437351867         
-5.3793103448 -5.1724137931 -0.4456388554         
-5.3793103448 -4.7586206897 -0.4485044543         
-5.3793103448 -4.3448275862 -0.4528075514         
-5.3793103448 -3.9310344828 -0.4592456655         
-5.3793103448 -3.5172413793 -0.4688255912         
-5.3793103448 -3.1034482759 -0.4829652096         
-5.3793103448 -2.6896551724 -0.5035865162         
-5.3793103448 -2.2758620690 -0.5331418504         
-5.3793103448 -1.8620689655 -0.5744620482         
-5.3793103448 -1.4482758621 -0.6302670231         
-5.3793103448 -1.0344827586 -0.7022159201         
-5.3793103448 -0.6206896552 -0.7896245852         
-5.3793103448 -0.2068965517 -0.8884595538         
-5.3793103448 0.2068965517 -0.9915403837         
-5.3793103448 0.6206896552 -1.0903753524         
-5.3793103448 1.0344827586 -1.1777840174         
-5.3793103448 1.4482758621 -1.2497329144         
-5.3793103448 1.8620689655 -1.3055378894         
-5.3793103448 2.2758620690 -1.3468580872         
-5.3793103448 2.6896551724 -1.3764134214         
-5.3793103448 3.1034482759 -1.3970347279         
-5.3793103448 3.5172413793 -1.4111743464         
-5.3793103448 3.9310344828 -1.4207542720         
-5.3793103448 4.3448275862 -1.4271923862         
-5.3793103448 4.7586206897 -1.4314954832         
-5.3793103448 5.1724137931 -1.4343610821         
-5.3793103448 5.5862068966 -1.4362647508         
-5.3793103448 6.0000000000 -1.4375273456         
-4.5517241379 -6.0000000000 -0.3973302878         
-4.5517241379 -5.5862068966 -0.3985928826         
-4.5517241379 -5.1724137931 -0.4004965512         
-4.5517241379 -4.7586206897 -0.4033621501         
-4.5517241379 -4.3448275862 -0.4076652472         
-4.5517241379 -3.9310344828 -0.4141033614         
-4.5517241379 -3.5172413793 -0.4236832870         
-4.5517241379 -3.1034482759 -0.4378229054         
-4.5517241379 -2.6896551724 -0.4584442120         
-4.5517241379 -2.2758620690 -0.4879995462         
-4.5517241379 -1.8620689655 -0.5293197440         
-4.5517241379 -1.4482758621 -0.5851247190         
-4.5517241379 -1.0344827586 -0.6570736160         
-4.5517241379 -0.6206896552 -0.7444822810         
-4.5517241379 -0.2068965517 -0.8433172497         
-4.5517241379 0.2068965517 -0.9463980795         
-4.5517241379 0.6206896552 -1.0452330482         
-4.5517241379 1.0344827586 -1.1326417132         
-4.5517241379 1.4482758621 -1.2045906103         
-4.5517241379 1.8620689655 -1.2603955852         
-4.5517241379 2.2758620690 -1.3017157830         
-4.5517241379 2.6896551724 -1.3312711172         
-4.5517241379 3.1034482759 -1.3518924238         
-4.5517241379 3.5172413793 -1.3660320422         
-4.5517241379 3.9310344828 -1.3756119679         
-4.5517241379 4.3448275862 -1.3820500820         
-4.5517241379 4.7586206897 -1.3863531791         
-4.5517241379 5.1724137931 -1.3892187780         
-4.5517241379 5.5862068966 -1.3911224467         
-4.5517241379 6.0000000000 -1.3923850414         
-3.7241379310 -6.0000000000 -0.3413951537         
-3.7241379310 -5.5862068966 -0.3426577485         
-3.7241379310 -5.1724137931 -0.3445614172         
-3.7241379310 -4.7586206897 -0.3474270161         
-3.7241379310 -4.3448275862 -0.3517301131         
-3.7241379310 -3.9310344828 -0.3581682273         
-3.7241379310 -3.5172413793 -0.3677481529         
-3.7241379310 -3.1034482759 -0.3818877714         
-3.7241379310 -2.6896551724 -0.4025090780         
-3.7241379310 -2.2758620690 -0.4320644122         
-3.7241379310 -1.8620689655 -0.4733846099         
-3.7241379310 -1.4482758621 -0.5291895849         
-3.7241379310 -1.0344827586 -0.6011384819         
-3.7241379310 -0.6206896552 -0.6885471469         
-3.7241379310 -0.2068965517 -0.7873821156         
-3.7241379310 0.2068965517 -0.8904629455         
-3.7241379310 0.6206896552 -0.9892979142         
-3.7241379310 1.0344827586 -1.0767065792         
-3.7241379310 1.4482758621 -1.1486554762         
-3.7241379310 1.8620689655 -1.2044604512         
-3.7241379310 2.2758620690 -1.2457806489         
-3.7241379310 2.6896551724 -1.2753359831         
-3.7241379310 3.1034482759 -1.2959572897         
-3.7241379310 3.5172413793 -1.3100969081         
-3.7241379310 3.9310344828 -1.3196768338         
-3.7241379310 4.3448275862 -1.3261149479         
-3.7241379310 4.7586206897 -1.3304180450         
-3.7241379310 5.1724137931 -1.3332836439         
-3.7241379310 5.5862068966 -1.3351873126         
-3.7241379310 6.0000000000 -1.3364499074         
-2.8965517241 -6.0000000000 -0.2761960910         
-2.8965517241 -5.5862068966 -0.2774586858         
-2.8965517241 -5.1724137931 -0.2793623545         
-2.8965517241 -4.7586206897 -0.2822279534         
-2.8965517241 -4.3448275862 -0.2865310505         
-2.8965517241 -3.9310344828 -0.2929691646         
-2.8965517241 -3.5172413793 -0.3025490903         
-2.8965517241 -3.1034482759 -0.3166887087         
-2.8965517241 -2.6896551724 -0.3373100153         
-2.8965517241 -2.2758620690 -0.3668653495         
-2.8965517241 -1.8620689655 -0.4081855472         
-2.8965517241 -1.4482758621 -0.4639905222         
-2.8965517241 -1.0344827586 -0.5359394192         
-2.8965517241 -0.6206896552 -0.6233480842         
-2.8965517241 -0.2068965517 -0.7221830529         
-2.8965517241 0.2068965517 -0.8252638828         
-2.8965517241 0.6206896552 -0.9240988515         
-2.8965517241 1.0344827586 -1.0115075165         
-2.8965517241 1.4482758621 -1.0834564135         
-2.8965517241 1.8620689655 -1.1392613885         
-2.8965517241 2.2758620690 -1.1805815862         
-2.8965517241 2.6896551724 -1.2101369204         
-2.8965517241 3.1034482759 -1.2307582270         
-2.8965517241 3.5172413793 -1.2448978455         
-2.8965517241 3.9310344828 -1.2544777711         
-2.8965517241 4.3448275862 -1.2609158853         
-2.8965517241 4.7586206897 -1.2652189823         
-2.8965517241 5.1724137931 -1.2680845812         
-2.8965517241 5.5862068966 -1.2699882499         
-2.8965517241 6.0000000000 -1.2712508447         
-2.0689655172 -6.0000000000 -0.2035152163         
-2.0689655172 -5.5862068966 -0.2047778111         
-2.0689655172 -5.1724137931 -0.2066814798         
-2.0689655172 -4.7586206897 -0.2095470787         
-2.0689655172 -4.3448275862 -0.2138501757         
-2.0689655172 -3.9310344828 -0.2202882899         
-2.0689655172 -3.5172413793 -0.2298682155         
-2.0689655172 -3.1034482759 -0.2440078340         
-2.0689655172 -2.6896551724 -0.2646291406         
-2.0689655172 -2.2758620690 -0.2941844748         
-2.0689655172 -1.8620689655 -0.3355046725         
-2.0689655172 -1.4482758621 -0.3913096475         
-2.0689655172 -1.0344827586 -0.4632585445         
-2.0689655172 -0.6206896552 -0.5506672095         
-2.0689655172 -0.2068965517 -0.6495021782         
-2.0689655172 0.2068965517 -0.7525830081         
-2.0689655172 0.6206896552 -0.8514179768         
-2.0689655172 1.0344827586 -0.9388266418         
-2.0689655172 1.4482758621 -1.0107755388         
-2.0689655172 1.8620689655 -1.0665805137         
-2.0689655172 2.2758620690 -1.1079007115         
-2.0689655172 2.6896551724 -1.1374560457         
-2.0689655172 3.1034482759 -1.1580773523         
-2.0689655172 3.5172413793 -1.1722169707         
-2.0689655172 3.9310344828 -1.1817968964         
-2.0689655172 4.3448275862 -1.1882350105         
-2.0689655172 4.7586206897 -1.1925381076         
-2.0689655172 5.1724137931 -1.1954037065         
-2.0689655172 5.5862068966 -1.1973073752         
-2.0689655172 6.0000000000 -1.1985699700         
-1.2413793103 -6.0000000000 -0.1253391500         
-1.2413793103 -5.5862068966 -0.1266017448         
-1.2413793103 -5.1724137931 -0.1285054135         
-1.2413793103 -4.7586206897 -0.1313710124         
-1.2413793103 -4.3448275862 -0.1356741094         
-1.2413793103 -3.9310344828 -0.1421122236         
-1.2413793103 -3.5172413793 -0.1516921493         
-1.2413793103 -3.1034482759 -0.1658317677         
-1.2413793103 -2.6896551724 -0.1864530743         
-1.2413793103 -2.2758620690 -0.2160084085         
-1.2413793103 -1.8620689655 -0.2573286062         
-1.2413793103 -1.4482758621 -0.3131335812         
-1.2413793103 -1.0344827586 -0.3850824782         
-1.2413793103 -0.6206896552 -0.4724911432         
-1.2413793103 -0.2068965517 -0.5713261119         
-1.2413793103 0.2068965517 -0.6744069418         
-1.2413793103 0.6206896552 -0.7732419105         
-1.2413793103 1.0344827586 -0.8606505755         
-1.2413793103 1.4482758621 -0.9325994725         
-1.2413793103 1.8620689655 -0.9884044475         
-1.2413793103 2.2758620690 -1.0297246452         
-1.2413793103 2.6896551724 -1.0592799794         
-1.2413793103 3.1034482759 -1.0799012860         
-1.2413793103 3.5172413793 -1.0940409044         
-1.2413793103 3.9310344828 -1.1036208301         
-1.2413793103 4.3448275862 -1.1100589443         
-1.2413793103 4.7586206897 -1.1143620413         
-1.2413793103 5.1724137931 -1.1172276402         
-1.2413793103 5.5862068966 -1.1191313089         
-1.2413793103 6.0000000000 -1.1203939037         
-0.4137931034 -6.0000000000 -0.0438047153         
-0.4137931034 -5.5862068966 -0.0450673101         
-0.4137931034 -5.1724137931 -0.0469709787         
-0.4137931034 -4.7586206897 -0.0498365776         
-0.4137931034 -4.3448275862 -0.0541396747         
-0.4137931034 -3.9310344828 -0.0605777889         
-0.4137931034 -3.5172413793 -0.0701577145         
-0.4137931034 -3.1034482759 -0.0842973329         
-0.4137931034 -2.6896551724 -0.1049186395         
-0.4137931034 -2.2758620690 -0.1344739737         
-0.4137931034 -1.8620689655 -0.1757941715         
-0.4137931034 -1.4482758621 -0.2315991465         
-0.4137931034 -1.0344827586 -0.3035480435         
-0.4137931034 -0.6206896552 -0.3909567085         
-0.4137931034 -0.2068965517 -0.4897916772         
-0.4137931034 0.2068965517 -0.5928725070         
-0.4137931034 0.6206896552 -0.6917074757         
-0.4137931034 1.0344827586 -0.7791161407         
-0.4137931034 1.4482758621 -0.8510650378         
-0.4137931034 1.8620689655 -0.9068700127         
-0.4137931034 2.2758620690 -0.9481902105         
-0.4137931034 2.6896551724 -0.9777455447         
-0.4137931034 3.1034482759 -0.9983668513         
-0.4137931034 3.5172413793 -1.0125064697         
-0.4137931034 3.9310344828 -1.0220863954         
-0.4137931034 4.3448275862 -1.0285245095         
-0.4137931034 4.7586206897 -1.0328276066         
-0.4137931034 5.1724137931 -1.0356932055         
-0.4137931034 5.5862068966 -1.0375968742         
-0.4137931034 6.0000000000 -1.0388594690         
0.4137931034 -6.0000000000 0.0388594690         
0.4137931034 -5.5862068966 0.0375968742         
0.4137931034 -5.1724137931 0.0356932055         
0.4137931034 -4.7586206897 0.0328276066         
0.4137931034 -4.3448275862 0.0285245095         
0.4137931034 -3.9310344828 0.0220863954         
0.4137931034 -3.5172413793 0.0125064697         
0.4137931034 -3.1034482759 -0.0016331487         
0.4137931034 -2.6896551724 -0.0222544553         
0.4137931034 -2.2758620690 -0.0518097895         
0.4137931034 -1.8620689655 -0.0931299873         
0.4137931034 -1.4482758621 -0.1489349622         
0.4137931034 -1.0344827586 -0.2208838593         
0.4137931034 -0.6206896552 -0.3082925243         
0.4137931034 -0.2068965517 -0.4071274930         
0.4137931034 0.2068965517 -0.5102083228         
0.4137931034 0.6206896552 -0.6090432915         
0.4137931034 1.0344827586 -0.6964519565         
0.4137931034 1.4482758621 -0.7684008535         
0.4137931034 1.8620689655 -0.8242058285         
0.4137931034 2.2758620690 -0.8655260263         
0.4137931034 2.6896551724 -0.8950813605         
0.4137931034 3.1034482759 -0.9157026671         
0.4137931034 3.5172413793 -0.9298422855         
0.4137931034 3.9310344828 -0.9394222111         
0.4137931034 4.3448275862 -0.9458603253         
0.4137931034 4.7586206897 -0.9501634224         
0.4137931034 5.1724137931 -0.9530290213         
0.4137931034 5.5862068966 -0.9549326899         
0.4137931034 6.0000000000 -0.9561952847         
1.2413793103 -6.0000000000 0.1203939037         
1.2413793103 -5.5862068966 0.1191313089         
1.2413793103 -5.1724137931 0.1172276402         
1.2413793103 -4.7586206897 0.1143620413         
1.2413793103 -4.3448275862 0.1100589443         
1.2413793103 -3.9310344828 0.1036208301         
1.2413793103 -3.5172413793 0.0940409044         
1.2413793103 -3.1034482759 0.0799012860         
1.2413793103 -2.6896551724 0.0592799794         
1.2413793103 -2.2758620690 0.0297246452         
1.2413793103 -1.8620689655 -0.0115955525         
1.2413793103 -1.4482758621 -0.0674005275         
1.2413793103 -1.0344827586 -0.1393494245         
1.2413793103 -0.6206896552 -0.2267580895         
1.2413793103 -0.2068965517 -0.3255930582         
1.2413793103 0.2068965517 -0.4286738881         
1.2413793103 0.6206896552 -0.5275088568         
1.2413793103 1.0344827586 -0.6149175218         
1.2413793103 1.4482758621 -0.6868664188         
1.2413793103 1.8620689655 -0.7426713938         
1.2413793103 2.2758620690 -0.7839915915         
1.2413793103 2.6896551724 -0.8135469257         
1.2413793103 3.1034482759 -0.8341682323         
1.2413793103 3.5172413793 -0.8483078507         
1.2413793103 3.9310344828 -0.8578877764         
1.2413793103 4.3448275862 -0.8643258906         
1.2413793103 4.7586206897 -0.8686289876         
1.2413793103 5.1724137931 -0.8714945865         
1.2413793103 5.5862068966 -0.8733982552         
1.2413793103 6.0000000000 -0.8746608500         
2.0689655172 -6.0000000000 0.1985699700         
2.0689655172 -5.5862068966 0.1973073752         
2.0689655172 -5.1724137931 0.1954037065         
2.0689655172 -4.7586206897 0.1925381076         
2.0689655172 -4.3448275862 0.1882350105         
2.0689655172 -3.9310344828 0.1817968964         
2.0689655172 -3.5172413793 0.1722169707         
2.0689655172 -3.1034482759 0.1580773523         
2.0689655172 -2.6896551724 0.1374560457         
2.0689655172 -2.2758620690 0.1079007115         
2.0689655172 -1.8620689655 0.0665805137         
2.0689655172 -1.4482758621 0.0107755388         
2.0689655172 -1.0344827586 -0.0611733582         
2.0689655172 -0.6206896552 -0.1485820232         
2.0689655172 -0.2068965517 -0.2474169919         
2.0689655172 0.2068965517 -0.3504978218         
2.0689655172 0.6206896552 -0.4493327905         
2.0689655172 1.0344827586 -0.5367414555         
2.0689655172 1.4482758621 -0.6086903525         
2.0689655172 1.8620689655 -0.6644953275         
2.0689655172 2.2758620690 -0.7058155252         
2.0689655172 2.6896551724 -0.7353708594         
2.0689655172 3.1034482759 -0.7559921660         
2.0689655172 3.5172413793 -0.7701317845         
2.0689655172 3.9310344828 -0.7797117101         
2.0689655172 4.3448275862 -0.7861498243         
2.0689655172 4.7586206897 -0.7904529213         
2.0689655172 5.1724137931 -0.7933185202         
2.0689655172 5.5862068966 -0.7952221889         
2.0689655172 6.0000000000 -0.7964847837         
2.8965517241 -6.0000000000 0.2712508447         
2.8965517241 -5.5862068966 0.2699882499         
2.8965517241 -5.1724137931 0.2680845812         
2.8965517241 -4.7586206897 0.2652189823         
2.8965517241 -4.3448275862 0.2609158853         
2.8965517241 -3.9310344828 0.2544777711         
2.8965517241 -3.5172413793 0.2448978455         
2.8965517241 -3.1034482759 0.2307582270         
2.8965517241 -2.6896551724 0.2101369204         
2.8965517241 -2.2758620690 0.1805815862         
2.8965517241 -1.8620689655 0.1392613885         
2.8965517241 -1.4482758621 0.0834564135         
2.8965517241 -1.0344827586 0.0115075165         
2.8965517241 -0.6206896552 -0.0759011485         
2.8965517241 -0.2068965517 -0.1747361172         
2.8965517241 0.2068965517 -0.2778169471         
2.8965517241 0.6206896552 -0.3766519158         
2.8965517241 1.0344827586 -0.4640605808         
2.8965517241 1.4482758621 -0.5360094778         
2.8965517241 1.8620689655 -0.5918144528         
2.8965517241 2.2758620690 -0.6331346505         
2.8965517241 2.6896551724 -0.6626899847         
2.8965517241 3.1034482759 -0.6833112913         
2.8965517241 3.5172413793 -0.6974509097         
2.8965517241 3.9310344828 -0.7070308354         
2.8965517241 4.3448275862 -0.7134689495         
2.8965517241 4.7586206897 -0.7177720466         
2.8965517241 5.1724137931 -0.7206376455         
2.8965517241 5.5862068966 -0.7225413142         
2.8965517241 6.0000000000 -0.7238039090         
3.7241379310 -6.0000000000 0.3364499074         
3.7241379310 -5.5862068966 0.3351873126         
3.7241379310 -5.1724137931 0.3332836439         
3.7241379310 -4.7586206897 0.3304180450         
3.7241379310 -4.3448275862 0.3261149479         
3.7241379310 -3.9310344828 0.3196768338         
3.7241379310 -3.5172413793 0.3100969081         
3.7241379310 -3.1034482759 0.2959572897         
3.7241379310 -2.6896551724 0.2753359831         
3.7241379310 -2.2758620690 0.2457806489         
3.7241379310 -1.8620689655 0.2044604512         
3.7241379310 -1.4482758621 0.1486554762         
3.7241379310 -1.0344827586 0.0767065792         
3.7241379310 -0.6206896552 -0.0107020858         
3.7241379310 -0.2068965517 -0.1095370545         
3.7241379310 0.2068965517 -0.2126178844         
3.7241379310 0.6206896552 -0.3114528531         
3.7241379310 1.0344827586 -0.3988615181         
3.7241379310 1.4482758621 -0.4708104151         
3.7241379310 1.8620689655 -0.5266153901         
3.7241379310 2.2758620690 -0.5679355878         
3.7241379310 2.6896551724 -0.5974909220         
3.7241379310 3.1034482759 -0.6181122286         
3.7241379310 3.5172413793 -0.6322518471         
3.7241379310 3.9310344828 -0.6418317727         
3.7241379310 4.3448275862 -0.6482698869         
3.7241379310 4.7586206897 -0.6525729839         
3.7241379310 5.1724137931 -0.6554385828         
3.7241379310 5.5862068966 -0.6573422515         
3.7241379310 6.0000000000 -0.6586048463         
4.5517241379 -6.0000000000 0.3923850414         
4.5517241379 -5.5862068966 0.3911224467         
4.5517241379 -5.1724137931 0.3892187780         
4.5517241379 -4.7586206897 0.3863531791         
4.5517241379 -4.3448275862 0.3820500820         
4.5517241379 -3.9310344828 0.3756119679         
4.5517241379 -3.5172413793 0.3660320422         
4.5517241379 -3.1034482759 0.3518924238         
4.5517241379 -2.6896551724 0.3312711172         
4.5517241379 -2.2758620690 0.3017157830         
4.5517241379 -1.8620689655 0.2603955852         
4.5517241379 -1.4482758621 0.2045906103         
4.5517241379 -1.0344827586 0.1326417132         
4.5517241379 -0.6206896552 0.0452330482         
4.5517241379 -0.2068965517 -0.0536019205         
4.5517241379 0.2068965517 -0.1566827503         
4.5517241379 0.6206896552 -0.2555177190         
4.5517241379 1.0344827586 -0.3429263840         
4.5517241379 1.4482758621 -0.4148752810         
4.5517241379 1.8620689655 -0.4706802560         
4.5517241379 2.2758620690 -0.5120004538         
4.5517241379 2.6896551724 -0.5415557880         
4.5517241379 3.1034482759 -0.5621770946         
4.5517241379 3.5172413793 -0.5763167130         
4.5517241379 3.9310344828 -0.5858966386         
4.5517241379 4.3448275862 -0.5923347528         
4.5517241379 4.7586206897 -0.5966378499         
4.5517241379 5.1724137931 -0.5995034488         
4.5517241379 5.5862068966 -0.6014071174         
4.5517241379 6.0000000000 -0.6026697122         
5.3793103448 -6.0000000000 0.4375273456         
5.3793103448 -5.5862068966 0.4362647508         
5.3793103448 -5.1724137931 0.4343610821         
5.3793103448 -4.7586206897 0.4314954832         
5.3793103448 -4.3448275862 0.4271923862         
5.3793103448 -3.9310344828 0.4207542720         
5.3793103448 -3.5172413793 0.4111743464         
5.3793103448 -3.1034482759 0.3970347279         
5.3793103448 -2.6896551724 0.3764134214         
5.3793103448 -2.2758620690 0.3468580872         
5.3793103448 -1.8620689655 0.3055378894         
5.3793103448 -1.4482758621 0.2497329144         
5.3793103448 -1.0344827586 0.1777840174         
5.3793103448 -0.6206896552 0.0903753524         
5.3793103448 -0.2068965517 -0.0084596163         
5.3793103448 0.2068965517 -0.1115404462         
5.3793103448 0.6206896552 -0.2103754148         
5.3793103448 1.0344827586 -0.2977840799         
5.3793103448 1.4482758621 -0.3697329769         
5.3793103448 1.8620689655 -0.4255379518         
5.3793103448 2.2758620690 -0.4668581496         
5.3793103448 2.6896551724 -0.4964134838         
5.3793103448 3.1034482759 -0.5170347904         
5.3793103448 3.5172413793 -0.5311744088         
5.3793103448 3.9310344828 -0.5407543345         
5.3793103448 4.3448275862 -0.5471924486         
5.3793103448 4.7586206897 -0.5514955457         
5.3793103448 5.1724137931 -0.5543611446         
5.3793103448 5.5862068966 -0.5562648133         
5.3793103448 6.0000000000 -0.5575274081         
6.2068965517 -6.0000000000 0.4706429241         
6.2068965517 -5.5862068966 0.4693803293         
6.2068965517 -5.1724137931 0.4674766606         
6.2068965517 -4.7586206897 0.4646110617         
6.2068965517 -4.3448275862 0.4603079647         
6.2068965517 -3.9310344828 0.4538698505         
6.2068965517 -3.5172413793 0.4442899248         
6.2068965517 -3.1034482759 0.4301503064         
6.2068965517 -2.6896551724 0.4095289998         
6.2068965517 -2.2758620690 0.3799736656         
6.2068965517 -1.8620689655 0.3386534679         
6.2068965517 -1.4482758621 0.2828484929         
6.2068965517 -1.0344827586 0.2108995959         
6.2068965517 -0.6206896552 0.1234909309         
6.2068965517 -0.2068965517 0.0246559622         
6.2068965517 0.2068965517 -0.0784248677         
6.2068965517 0.6206896552 -0.1772598364         
6.2068965517 1.0344827586 -0.2646685014         
6.2068965517 1.4482758621 -0.3366173984         
6.2068965517 1.8620689655 -0.3924223734         
6.2068965517 2.2758620690 -0.4337425711         
6.2068965517 2.6896551724 -0.4632979053         
6.2068965517 3.1034482759 -0.4839192119         
6.2068965517 3.5172413793 -0.4980588303         
6.2068965517 3.9310344828 -0.5076387560         
6.2068965517 4.3448275862 -0.5140768701         
6.2068965517 4.7586206897 -0.5183799672         
6.2068965517 5.1724137931 -0.5212455661         
6.2068965517 5.5862068966 -0.5231492348         
6.2068965517 6.0000000000 -0.5244118296         
7.0344827586 -6.0000000000 0.4908266132         
7.0344827586 -5.5862068966 0.4895640184         
7.0344827586 -5.1724137931 0.4876603498         
7.0344827586 -4.7586206897 0.4847947509         
7.0344827586 -4.3448275862 0.4804916538         
7.0344827586 -3.9310344828 0.4740535397         
7.0344827586 -3.5172413793 0.4644736140         
7.0344827586 -3.1034482759 0.4503339956         
7.0344827586 -2.6896551724 0.4297126890         
7.0344827586 -2.2758620690 0.4001573548         
7.0344827586 -1.8620689655 0.3588371570         
7.0344827586 -1.4482758621 0.3030321820         
7.0344827586 -1.0344827586 0.2310832850         
7.0344827586 -0.6206896552 0.1436746200         
7.0344827586 -0.2068965517 0.0448396513         
7.0344827586 0.2068965517 -0.0582411785         
7.0344827586 0.6206896552 -0.1570761472         
7.0344827586 1.0344827586 -0.2444848122         
7.0344827586 1.4482758621 -0.3164337093         
7.0344827586 1.8620689655 -0.3722386842         
7.0344827586 2.2758620690 -0.4135588820         
7.0344827586 2.6896551724 -0.4431142162         
7.0344827586 3.1034482759 -0.4637355228         
7.0344827586 3.5172413793 -0.4778751412         
7.0344827586 3.9310344828 -0.4874550669         
7.0344827586 4.3448275862 -0.4938931810         
7.0344827586 4.7586206897 -0.4981962781         
7.0344827586 5.1724137931 -0.5010618770         
7.0344827586 5.5862068966 -0.5029655457         
7.0344827586 6.0000000000 -0.5042281404         
7.8620689655 -6.0000000000 0.4975267228         
7.8620689655 -5.5862068966 0.4962641280         
7.8620689655 -5.1724137931 0.4943604593         
7.8620689655 -4.7586206897 0.4914948604         
7.8620689655 -4.3448275862 0.4871917634         
7.8620689655 -3.9310344828 0.4807536492         
7.8620689655 -3.5172413793 0.4711737235         
7.8620689655 -3.1034482759 0.4570341051         
7.8620689655 -2.6896551724 0.4364127985         
7.8620689655 -2.2758620690 0.4068574643         
7.8620689655 -1.8620689655 0.3655372666         
7.8620689655 -1.4482758621 0.3097322916         
7.8620689655 -1.0344827586 0.2377833946         
7.8620689655 -0.6206896552 0.1503747296         
7.8620689655 -0.2068965517 0.0515397609         
7.8620689655 0.2068965517 -0.0515410690         
7.8620689655 0.6206896552 -0.1503760377         
7.8620689655 1.0344827586 -0.2377847027         
7.8620689655 1.4482758621 -0.3097335997         
7.8620689655 1.8620689655 -0.3655385747         
7.8620689655 2.2758620690 -0.4068587724         
7.8620689655 2.6896551724 -0.4364141066         
7.8620689655 3.1034482759 -0.4570354132         
7.8620689655 3.5172413793 -0.4711750316         
7.8620689655 3.9310344828 -0.4807549573         
7.8620689655 4.3448275862 -0.4871930715         
7.8620689655 4.7586206897 -0.4914961685         
7.8620689655 5.1724137931 -0.4943617674         
7.8620689655 5.5862068966 -0.4962654361         
7.8620689655 6.0000000000 -0.4975280309         
8.6896551724 -6.0000000000 0.4905601155         
8.6896551724 -5.5862068966 0.4892975207         
8.6896551724 -5.1724137931 0.4873938520         
8.6896551724 -4.7586206897 0.4845282531         
8.6896551724 -4.3448275862 0.4802251561         
8.6896551724 -3.9310344828 0.4737870419         
8.6896551724 -3.5172413793 0.4642071163         
8.6896551724 -3.1034482759 0.4500674979         
8.6896551724 -2.6896551724 0.4294461913         
8.6896551724 -2.2758620690 0.3998908571         
8.6896551724 -1.8620689655 0.3585706593         
8.6896551724 -1.4482758621 0.3027656843         
8.6896551724 -1.0344827586 0.2308167873         
8.6896551724 -0.6206896552 0.1434081223         
8.6896551724 -0.2068965517 0.0445731536         
8.6896551724 0.2068965517 -0.0585076763         
8.6896551724 0.6206896552 -0.1573426449         
8.6896551724 1.0344827586 -0.2447513100         
8.6896551724 1.4482758621 -0.3167002070         
8.6896551724 1.8620689655 -0.3725051819         
8.6896551724 2.2758620690 -0.4138253797         
8.6896551724 2.6896551724 -0.4433807139         
8.6896551724 3.1034482759 -0.4640020205         
8.6896551724 3.5172413793 -0.4781416389         
8.6896551724 3.9310344828 -0.4877215646         
8.6896551724 4.3448275862 -0.4941596787         
8.6896551724 4.7586206897 -0.4984627758         
8.6896551724 5.1724137931 -0.5013283747         
8.6896551724 5.5862068966 -0.5032320434         
8.6896551724 6.0000000000 -0.5044946382         
9.5172413793 -6.0000000000 0.4701172130         
9.5172413793 -5.5862068966 0.4688546182         
9.5172413793 -5.1724137931 0.4669509495         
9.5172413793 -4.7586206897 0.4640853506         
9.5172413793 -4.3448275862 0.4597822535         
9.5172413793 -3.9310344828 0.4533441394         
9.5172413793 -3.5172413793 0.4437642137         
9.5172413793 -3.1034482759 0.4296245953         
9.5172413793 -2.6896551724 0.4090032887         
9.5172413793 -2.2758620690 0.3794479545         
9.5172413793 -1.8620689655 0.3381277567         
9.5172413793 -1.4482758621 0.2823227818         
9.5172413793 -1.0344827586 0.2103738848         
9.5172413793 -0.6206896552 0.1229652197         
9.5172413793 -0.2068965517 0.0241302511         
9.5172413793 0.2068965517 -0.0789505788         
9.5172413793 0.6206896552 -0.1777855475         
9.5172413793 1.0344827586 -0.2651942125         
9.5172413793 1.4482758621 -0.3371431095         
9.5172413793 1.8620689655 -0.3929480845         
9.5172413793 2.2758620690 -0.4342682823         
9.5172413793 2.6896551724 -0.4638236165         
9.5172413793 3.1034482759 -0.4844449230         
9.5172413793 3.5172413793 -0.4985845415         
9.5172413793 3.9310344828 -0.5081644671         
9.5172413793 4.3448275862 -0.5146025813         
9.5172413793 4.7586206897 -0.5189056783         
9.5172413793 5.1724137931 -0.5217712772         
9.5172413793 5.5862068966 -0.5236749459         
9.5172413793 6.0000000000 -0.5249375407         
10.3448275862 -6.0000000000 0.4367567906         
10.3448275862 -5.5862068966 0.4354941958         
10.3448275862 -5.1724137931 0.4335905271         
10.3448275862 -4.7586206897 0.4307249282         
10.3448275862 -4.3448275862 0.4264218311         
10.3448275862 -3.9310344828 0.4199837170         
10.3448275862 -3.5172413793 0.4104037913         
10.3448275862 -3.1034482759 0.3962641729         
10.3448275862 -2.6896551724 0.3756428663         
10.3448275862 -2.2758620690 0.3460875321         
10.3448275862 -1.8620689655 0.3047673344         
10.3448275862 -1.4482758621 0.2489623594         
10.3448275862 -1.0344827586 0.1770134624         
10.3448275862 -0.6206896552 0.0896047974         
10.3448275862 -0.2068965517 -0.0092301713         
10.3448275862 0.2068965517 -0.1123110012         
10.3448275862 0.6206896552 -0.2111459699         
10.3448275862 1.0344827586 -0.2985546349         
10.3448275862 1.4482758621 -0.3705035319         
10.3448275862 1.8620689655 -0.4263085069         
10.3448275862 2.2758620690 -0.4676287046         
10.3448275862 2.6896551724 -0.4971840388         
10.3448275862 3.1034482759 -0.5178053454         
10.3448275862 3.5172413793 -0.5319449639         
10.3448275862 3.9310344828 -0.5415248895         
10.3448275862 4.3448275862 -0.5479630037         
10.3448275862 4.7586206897 -0.5522661007         
10.3448275862 5.1724137931 -0.5551316996         
10.3448275862 5.5862068966 -0.5570353683         
10.3448275862 6.0000000000 -0.5582979631         
11.1724137931 -6.0000000000 0.3913907045         
11.1724137931 -5.5862068966 0.3901281097         
11.1724137931 -5.1724137931 0.3882244410         
11.1724137931 -4.7586206897 0.3853588421         
11.1724137931 -4.3448275862 0.3810557450         
11.1724137931 -3.9310344828 0.3746176309         
11.1724137931 -3.5172413793 0.3650377052         
11.1724137931 -3.1034482759 0.3508980868         
11.1724137931 -2.6896551724 0.3302767802         
11.1724137931 -2.2758620690 0.3007214460         
11.1724137931 -1.8620689655 0.2594012482         
11.1724137931 -1.4482758621 0.2035962733         
11.1724137931 -1.0344827586 0.1316473762         
11.1724137931 -0.6206896552 0.0442387112         
11.1724137931 -0.2068965517 -0.0545962575         
11.1724137931 0.2068965517 -0.1576770873         
11.1724137931 0.6206896552 -0.2565120560         
11.1724137931 1.0344827586 -0.3439207210         
11.1724137931 1.4482758621 -0.4158696180         
11.1724137931 1.8620689655 -0.4716745930         
11.1724137931 2.2758620690 -0.5129947908         
11.1724137931 2.6896551724 -0.5425501250         
11.1724137931 3.1034482759 -0.5631714316         
11.1724137931 3.5172413793 -0.5773110500         
11.1724137931 3.9310344828 -0.5868909756         
11.1724137931 4.3448275862 -0.5933290898         
11.1724137931 4.7586206897 -0.5976321868         
11.1724137931 5.1724137931 -0.6004977857         
11.1724137931 5.5862068966 -0.6024014544         
11.1724137931 6.0000000000 -0.6036640492         
12.0000000000 -6.0000000000 0.3352589671         
12.0000000000 -5.5862068966 0.3339963723         
12.0000000000 -5.1724137931 0.3320927036         
12.0000000000 -4.7586206897 0.3292271047         
12.0000000000 -4.3448275862 0.3249240077         
12.0000000000 -3.9310344828 0.3184858935         
12.0000000000 -3.5172413793 0.3089059679         
12.0000000000 -3.1034482759 0.2947663494         
12.0000000000 -2.6896551724 0.2741450429         
12.0000000000 -2.2758620690 0.2445897087         
12.0000000000 -1.8620689655 0.2032695109         
12.0000000000 -1.4482758621 0.1474645359         
12.0000000000 -1.0344827586 0.0755156389         
12.0000000000 -0.6206896552 -0.0118930261         
12.0000000000 -0.2068965517 -0.1107279948         
12.0000000000 0.2068965517 -0.2138088247         
12.0000000000 0.6206896552 -0.3126437933         
12.0000000000 1.0344827586 -0.4000524584         
12.0000000000 1.4482758621 -0.4720013554         
12.0000000000 1.8620689655 -0.5278063303         
12.0000000000 2.2758620690 -0.5691265281         
12.0000000000 2.6896551724 -0.5986818623         
12.0000000000 3.1034482759 -0.6193031689         
12.0000000000 3.5172413793 -0.6334427873         
12.0000000000 3.9310344828 -0.6430227130         
12.0000000000 4.3448275862 -0.6494608271         
12.0000000000 4.7586206897 -0.6537639242         
12.0000000000 5.1724137931 -0.6566295231         
12.0000000000 5.5862068966 -0.6585331918         
12.0000000000 6.0000000000 -0.6597957866         


==> figures/Error.txt <==
k e_hat e_hat_no e_hat_exact e e_no e_exact 
0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
1.0000000000 0.0040987026 0.8937377095 0.0008516635 0.0040941288 0.8937374836 0.0000000000 
2.0000000000 0.0014335300 0.8075318543 0.0007550546 0.0010901452 0.8076906199 0.0002550599 
3.0000000000 0.0053785622 0.7348704701 0.0001199368 0.0052995798 0.7915793760 0.0003577518 
4.0000000000 0.0072485877 0.6678250415 0.0002410688 0.0073777375 0.7676213007 0.0002325244 
5.0000000000 0.0040936031 0.6100850066 0.0001761238 0.0044603594 0.7616876521 0.0002102782 
6.0000000000 0.0043211169 0.5611827031 0.0005617101 0.0048111921 0.7749216225 0.0002016094 
7.0000000000 0.0130980753 0.5206279845 0.0004025856 0.0135855886 0.7984508076 0.0002770066 
8.0000000000 0.0180588113 0.4872093027 0.0000684543 0.0190783859 0.8227960455 0.0003216085 
9.0000000000 0.0150488815 0.4582269773 0.0005248379 0.0167800943 0.8418683724 0.0002354062 
10.0000000000 0.0048794108 0.4286824866 0.0006521209 0.0085327698 0.8530431801 0.0003020576 
11.0000000000 0.0136697679 0.3943128758 0.0005723524 0.0171178523 0.8560817439 0.0000289798 
12.0000000000 0.0284434816 0.3483277307 0.0005491348 0.0319042025 0.8517583575 0.0001608153 
13.0000000000 0.0336481735 0.2865929682 0.0006552956 0.0370467757 0.8418180173 0.0002498495 
14.0000000000 0.0250777355 0.2068489734 0.0005480120 0.0293404597 0.8279431408 0.0003230317 
15.0000000000 0.0081490233 0.1137305053 0.0001411634 0.0158052857 0.8120123142 0.0003292049 
16.0000000000 0.0124789620 0.0223665732 0.0003706126 0.0210703966 0.7937495457 0.0002455614 
17.0000000000 0.0252543435 0.0949496042 0.0008101917 0.0330270610 0.7725429220 0.0002575775 
18.0000000000 0.0288288038 0.1894656137 0.0001108525 0.0356484598 0.7460028372 0.0003474138 
19.0000000000 0.0227540418 0.2727897175 0.0006149720 0.0293035558 0.7142867246 0.0002576031 
20.0000000000 0.0117002877 0.3414796979 0.0007669173 0.0172650511 0.6768285930 0.0001719995 
21.0000000000 0.0016180658 0.3945613582 0.0009540043 0.0098759103 0.6374529967 0.0003117766 
22.0000000000 0.0074739557 0.4324917291 0.0000899400 0.0135145626 0.6005823269 0.0004836640 
23.0000000000 0.0089904279 0.4552911205 0.0007573423 0.0149567173 0.5713551290 0.0002462729 
24.0000000000 0.0056906459 0.4638700007 0.0004922124 0.0116906822 0.5519689314 0.0000974694 
25.0000000000 0.0017387529 0.4576549593 0.0001917954 0.0056657502 0.5433428334 0.0002012697 
26.0000000000 0.0051537542 0.4366017041 0.0001784069 0.0031490559 0.5433529163 0.0001633531 
27.0000000000 0.0073693828 0.3993002422 0.0004558812 0.0055700477 0.5495204357 0.0000734574 
28.0000000000 0.0064879535 0.3462603648 0.0001857096 0.0056186076 0.5588367649 0.0001428193 
29.0000000000 0.0034458353 0.2771402464 0.0004154622 0.0049928962 0.5697183143 0.0001006825 
30.0000000000 0.0013523518 0.1940649061 0.0005273010 0.0054629392 0.5812557063 0.0001889176 
31.0000000000 0.0014264368 0.1003677845 0.0007582232 0.0057034517 0.5931515170 0.0000791334 
32.0000000000 0.0011811081 0.0205907382 0.0004172432 0.0042984238 0.6049750441 0.0002432838 
33.0000000000 0.0046687882 0.1104374642 0.0003640171 0.0042720378 0.6159545539 0.0002498565 
34.0000000000 0.0087432714 0.2103849172 0.0001580262 0.0075219503 0.6239357521 0.0002453443 
35.0000000000 0.0104624739 0.3020979607 0.0000105482 0.0096227188 0.6274670940 0.0002191926 
36.0000000000 0.0078827838 0.3810246121 0.0008037486 0.0090670994 0.6255890463 0.0002185434 
37.0000000000 0.0024934791 0.4435146995 0.0004850649 0.0081698684 0.6200064630 0.0002712699 
38.0000000000 0.0041346213 0.4888051780 0.0005694832 0.0109476098 0.6130526723 0.0002972580 
39.0000000000 0.0069822267 0.5183666085 0.0008960121 0.0126337827 0.6096689778 0.0003239870 
40.0000000000 0.0035011942 0.5354884940 0.0008047964 0.0086262127 0.6154251839 0.0002684483 
41.0000000000 0.0076910250 0.5458378252 0.0004713366 0.0048876477 0.6339455470 0.0003762727 
42.0000000000 0.0234880272 0.5572414693 0.0000080425 0.0210141213 0.6664506699 0.0004145380 
43.0000000000 0.0382702004 0.5782965517 0.0001519991 0.0368703206 0.7124143817 0.0002800408 
44.0000000000 0.0443373658 0.6177938844 0.0005050773 0.0445323922 0.7708493827 0.0002302965 
45.0000000000 0.0372514300 0.6810996695 0.0000951220 0.0406439496 0.8425394122 0.0000581213 
46.0000000000 0.0189843929 0.7673581623 0.0008956233 0.0322912199 0.9293370502 0.0000625233 
47.0000000000 0.0067011292 0.8693148314 0.0001178788 0.0354734345 1.0319463733 0.0002825086 
48.0000000000 0.0226659499 0.9779817500 0.0000443795 0.0463424725 1.1480367116 0.0001925466 
49.0000000000 0.0305306566 1.0840457513 0.0005193910 0.0511114716 1.2735822232 0.0001160163 
50.0000000000 0.0271418955 1.1810615149 0.0000372397 0.0447340107 1.4033258145 0.0001208523 
51.0000000000 0.0155546188 1.2658982451 0.0002396591 0.0289136876 1.5331415671 0.0000873419 
52.0000000000 0.0027935824 1.3370290996 0.0003547698 0.0096632154 1.6604332656 0.0000261862 
53.0000000000 0.0130100823 1.3950398470 0.0001920345 0.0080271693 1.7834761478 0.0001143524 
54.0000000000 0.0196511676 1.4402629679 0.0002630467 0.0174015957 1.9012539333 0.0000421863 
55.0000000000 0.0192861869 1.4739422132 0.0009387799 0.0190412640 2.0124168208 0.0001029398 
56.0000000000 0.0128170583 1.4964147447 0.0008683774 0.0145203906 2.1157470958 0.0002225896 
57.0000000000 0.0046853350 1.5061188323 0.0007208039 0.0091434984 2.2099080104 0.0001685386 
58.0000000000 0.0035382977 1.5021914789 0.0008237283 0.0104703187 2.2932245423 0.0001230854 
59.0000000000 0.0062986656 1.4832285690 0.0005993298 0.0125287794 2.3641706633 0.0003014128 
60.0000000000 0.0047837093 1.4477807186 0.0007605659 0.0109003451 2.4213219237 0.0003317690 
61.0000000000 0.0003418773 1.3957697566 0.0004850673 0.0062003277 2.4633946675 0.0002092236 
62.0000000000 0.0043132355 1.3280515384 0.0003339029 0.0036395953 2.4893157351 0.0002984953 
63.0000000000 0.0057185028 1.2458586600 0.0003386870 0.0045589720 2.4982328500 0.0002945182 
64.0000000000 0.0035871825 1.1524296719 0.0006947885 0.0043114945 2.4895965524 0.0000859340 
65.0000000000 0.0021342257 1.0520329823 0.0004081262 0.0057786538 2.4629976084 0.0002605843 
66.0000000000 0.0059282026 0.9498566035 0.0007504118 0.0087207152 2.4182496332 0.0000225367 
67.0000000000 0.0068887279 0.8505945439 0.0002755400 0.0090799108 2.3554585258 0.0002306119 
68.0000000000 0.0031907703 0.7590007172 0.0000028394 0.0043751764 2.2754986863 0.0000683996 
69.0000000000 0.0058290059 0.6779380033 0.0005412185 0.0042144892 2.1799732499 0.0000681375 
70.0000000000 0.0143636040 0.6103289750 0.0004335207 0.0136852699 2.0717966289 0.0001963725 
71.0000000000 0.0182305175 0.5559549651 0.0007962014 0.0184041681 1.9543005404 0.0002444170 
72.0000000000 0.0137860582 0.5127870730 0.0007823505 0.0151909706 1.8319960442 0.0003694790 
73.0000000000 0.0023769543 0.4761130730 0.0002982581 0.0093630531 1.7097738091 0.0004238734 
74.0000000000 0.0165319963 0.4394284736 0.0003763971 0.0211914077 1.5925091019 0.0001967396 
75.0000000000 0.0301650457 0.3946019516 0.0005748187 0.0345123652 1.4839344860 0.0002197217 
76.0000000000 0.0330191910 0.3339094013 0.0009281913 0.0371117476 1.3861070971 0.0002777262 
77.0000000000 0.0226855967 0.2527525991 0.0004455878 0.0270437784 1.2989885304 0.0004665041 
78.0000000000 0.0059268993 0.1539719272 0.0000137016 0.0145178157 1.2208431172 0.0001644114 
79.0000000000 0.0151884799 0.0472678251 0.0000386294 0.0226836383 1.1480969339 0.0001121760 
80.0000000000 0.0265435657 0.0731287231 0.0007839920 0.0337464206 1.0774973535 0.0000898968 
81.0000000000 0.0283419654 0.1743960420 0.0002368313 0.0349366147 1.0050851645 0.0001850428 
82.0000000000 0.0213192778 0.2636890653 0.0002352649 0.0272533697 0.9296766903 0.0001674624 
83.0000000000 0.0098480133 0.3362503566 0.0007043759 0.0154507076 0.8509455753 0.0001605314 
84.0000000000 0.0022382593 0.3912608773 0.0006138775 0.0101613096 0.7717780438 0.0002744359 
85.0000000000 0.0080994425 0.4295698685 0.0001672380 0.0142364978 0.6969789292 0.0003201615 
86.0000000000 0.0089596242 0.4513884811 0.0006102059 0.0148452970 0.6324756070 0.0002630183 
87.0000000000 0.0052504398 0.4583442578 0.0005229983 0.0112338368 0.5816278318 0.0003131730 
88.0000000000 0.0014653014 0.4502966683 0.0007341624 0.0052287042 0.5474092264 0.0003905417 
89.0000000000 0.0057804630 0.4266382136 0.0008920897 0.0034256249 0.5288901442 0.0001517985 
90.0000000000 0.0074947243 0.3869115605 0.0000466975 0.0057109111 0.5228445503 0.0003499837 
91.0000000000 0.0060563302 0.3310828694 0.0006454479 0.0056562984 0.5256168607 0.0002342190 
92.0000000000 0.0026364752 0.2596350741 0.0009091550 0.0049714677 0.5342143771 0.0003309753 
93.0000000000 0.0007976875 0.1747534145 0.0004402227 0.0056761466 0.5466135913 0.0000974936 
94.0000000000 0.0014047859 0.0800263376 0.0000140317 0.0057647799 0.5614148712 0.0001864937 
95.0000000000 0.0014175636 0.0319868192 0.0000557557 0.0041643903 0.5772819658 0.0001043379 
96.0000000000 0.0053917225 0.1300172374 0.0008560268 0.0043833940 0.5922391833 0.0000581663 
97.0000000000 0.0092492945 0.2285408299 0.0003271820 0.0078139069 0.6040822648 0.0002676478 
98.0000000000 0.0101251284 0.3181026410 0.0008776251 0.0096355920 0.6109445991 0.0000508699 
99.0000000000 0.0072183230 0.3937701574 0.0008579730 0.0084037208 0.6126163266 0.0002897285 
100.0000000000 0.0019873969 0.4530205199 0.0000162906 0.0080876882 0.6098212736 0.0004057756 
101.0000000000 0.0049293960 0.4955159071 0.0007816760 0.0110635214 0.6061336720 0.0002274661 
102.0000000000 0.0069898731 0.5224277097 0.0005935951 0.0123517676 0.6069884238 0.0003317806 
103.0000000000 0.0024321528 0.5377650306 0.0006341328 0.0073125019 0.6168890985 0.0002508145 
104.0000000000 0.0101360802 0.5477862248 0.0004505651 0.0068505871 0.6391759429 0.0003741561 
105.0000000000 0.0262388617 0.5601292613 0.0006657829 0.0236388199 0.6749778880 0.0003852089 
106.0000000000 0.0400742749 0.5836502247 0.0002894322 0.0385692460 0.7234272074 0.0000872692 
107.0000000000 0.0440495622 0.6269830027 0.0000449548 0.0444160885 0.7839499811 0.0001466361 
108.0000000000 0.0346916944 0.6945059455 0.0009188693 0.0388960013 0.8578728705 0.0001131292 
109.0000000000 0.0155780796 0.7839207445 0.0003167904 0.0312882466 0.9471436547 0.0003429011 
110.0000000000 0.0087429331 0.8879098809 0.0005920209 0.0367967653 1.0519578271 0.0002783665 
111.0000000000 0.0245795475 0.9962085367 0.0000718183 0.0476463772 1.1699664341 0.0003182232 
112.0000000000 0.0306392741 1.1009788323 0.0001334518 0.0503811627 1.2961265701 0.0001829488 
113.0000000000 0.0256002933 1.1963181457 0.0006270930 0.0418785151 1.4258765077 0.0001738762 
114.0000000000 0.0129947459 1.2788893151 0.0007891003 0.0250850708 1.5552786270 0.0002036356 
115.0000000000 0.0037212235 1.3477933231 0.0007356132 0.0061756318 1.6818447057 0.0002935784 
116.0000000000 0.0145930778 1.4033537792 0.0006556834 0.0103949043 1.8040373873 0.0004153322 
117.0000000000 0.0199042044 1.4469799217 0.0002312351 0.0186499480 1.9206384402 0.0004395467 
118.0000000000 0.0183997719 1.4786566886 0.0006360278 0.0184687145 2.0306418667 0.0003072894 
119.0000000000 0.0117982079 1.4987468111 0.0006077865 0.0132355733 2.1325407493 0.0000936031 
120.0000000000 0.0028848272 1.5066695769 0.0008344595 0.0090189552 2.2248964434 0.0002406879 
121.0000000000 0.0041917713 1.5004016992 0.0002207719 0.0112673928 2.3062525441 0.0001163643 
122.0000000000 0.0064438887 1.4784802147 0.0000456434 0.0130942211 2.3750294891 0.0001252869 
123.0000000000 0.0041549469 1.4402107594 0.0001599850 0.0104794366 2.4297692526 0.0000790874 
124.0000000000 0.0007200216 1.3854810745 0.0002994666 0.0054155372 2.4692176173 0.0000889654 
125.0000000000 0.0047409036 1.3149538482 0.0002573470 0.0035777634 2.4923411475 0.0001280254 
126.0000000000 0.0057663452 1.2307196558 0.0003958398 0.0047363321 2.4983473897 0.0001652085 
127.0000000000 0.0032400213 1.1358396591 0.0001446068 0.0042589125 2.4866498403 0.0000448922 
128.0000000000 0.0023158162 1.0351050200 0.0009442417 0.0059919609 2.4569222561 0.0000611686 
129.0000000000 0.0065448627 0.9330482985 0.0009105935 0.0092835584 2.4089644833 0.0002960780 
130.0000000000 0.0065700104 0.8344712061 0.0006179951 0.0090655789 2.3431676984 0.0001798009 
131.0000000000 0.0013929205 0.7442671881 0.0007827954 0.0032200121 2.2605637625 0.0001147867 
132.0000000000 0.0073774637 0.6657477859 0.0002710434 0.0062483444 2.1627999770 0.0002689270 
133.0000000000 0.0153969948 0.6004199073 0.0005936762 0.0149459996 2.0526250559 0.0002310632 
134.0000000000 0.0180508676 0.5480953546 0.0000378871 0.0183011132 1.9339277599 0.0002882130 
135.0000000000 0.0122734606 0.5062409853 0.0003124048 0.0137486719 1.8112985552 0.0002377955 
136.0000000000 0.0039685148 0.4698731857 0.0008667352 0.0101001644 1.6896863578 0.0002486091 
137.0000000000 0.0192921827 0.4325363529 0.0008416893 0.0234470746 1.5737809954 0.0003944190 
138.0000000000 0.0316379959 0.3858854514 0.0008425629 0.0354500322 1.4668467465 0.0005169871 
139.0000000000 0.0319818941 0.3215581250 0.0004358226 0.0362073767 1.3706448385 0.0001071766 
140.0000000000 0.0203685482 0.2375119068 0.0004345710 0.0242576218 1.2853416520 0.0002020948 
141.0000000000 0.0044723275 0.1362018780 0.0001629158 0.0141913373 1.2080737249 0.0000528517 
142.0000000000 0.0177085789 0.0323182432 0.0000880385 0.0247380973 1.1360552896 0.0000670207 
143.0000000000 0.0275356131 0.0905215348 0.0008616030 0.0344032236 1.0653163061 0.0000657912 
144.0000000000 0.0276587063 0.1904958623 0.0001335728 0.0340415931 0.9925986231 0.0002935275 
145.0000000000 0.0195227242 0.2771098262 0.0009329101 0.0252409128 0.9165638460 0.0001215792 
146.0000000000 0.0076135879 0.3466408818 0.0003569727 0.0136135861 0.8375141732 0.0003409253 
147.0000000000 0.0035139413 0.3989037235 0.0003791572 0.0106208415 0.7585686735 0.0001083050 
148.0000000000 0.0086006577 0.4342336756 0.0003342239 0.0146689111 0.6852973516 0.0001539707 
149.0000000000 0.0083273612 0.4538590982 0.0000859231 0.0146293706 0.6226610379 0.0001785845 
150.0000000000 0.0040671909 0.4581559188 0.0003868513 0.0098504235 0.5749944335 0.0001600758 
151.0000000000 0.0023090068 0.4473511325 0.0003347317 0.0040355873 0.5435344266 0.0001881790 
152.0000000000 0.0062797166 0.4209802859 0.0006143926 0.0039746254 0.5271865514 0.0002067810 
153.0000000000 0.0074306384 0.3786573146 0.0007402795 0.0057950173 0.5227772348 0.0002754516 
154.0000000000 0.0055359966 0.3201077610 0.0009459833 0.0054928534 0.5267351994 0.0004104107 
155.0000000000 0.0017534577 0.2459931984 0.0006093001 0.0050077916 0.5360862164 0.0000992485 
156.0000000000 0.0016161052 0.1596647830 0.0009253542 0.0060219657 0.5490278042 0.0002095285 
157.0000000000 0.0012996606 0.0637639728 0.0000909079 0.0054029820 0.5639476054 0.0004039163 
158.0000000000 0.0020495219 0.0468387455 0.0007437579 0.0038251805 0.5798623785 0.0001920193 
159.0000000000 0.0061179290 0.1469974136 0.0003506476 0.0048497063 0.5945252447 0.0001452733 
160.0000000000 0.0097367238 0.2443016547 0.0005901219 0.0081655468 0.6057157795 0.0001919591 
161.0000000000 0.0101127170 0.3317368713 0.0002721997 0.0096775200 0.6114521530 0.0000727624 
162.0000000000 0.0065505851 0.4048730993 0.0000842923 0.0083129740 0.6119964513 0.0001202890 
163.0000000000 0.0009489135 0.4614219425 0.0009318882 0.0083877486 0.6088333927 0.0000889493 
164.0000000000 0.0055827800 0.5007535515 0.0006384103 0.0116121749 0.6058139432 0.0002518301 
165.0000000000 0.0067152114 0.5256240473 0.0006702395 0.0117396483 0.6074541455 0.0000526064 
166.0000000000 0.0006647780 0.5394772655 0.0003012205 0.0056945491 0.6193904493 0.0001740966 
167.0000000000 0.0126631863 0.5494856868 0.0002310721 0.0097755376 0.6438670042 0.0001821035 
168.0000000000 0.0289884023 0.5630620567 0.0006066500 0.0266826309 0.6819884173 0.0000626999 
169.0000000000 0.0414529001 0.5896003555 0.0001574668 0.0404028947 0.7324949470 0.0002036614 
170.0000000000 0.0433649365 0.6367686921 0.0000395087 0.0440162327 0.7953233120 0.0001652745 
171.0000000000 0.0317889693 0.7082570745 0.0007371748 0.0371197247 0.8717890520 0.0001014276 
172.0000000000 0.0114374075 0.8007654889 0.0001513882 0.0312715983 0.9638398354 0.0002705629 
173.0000000000 0.0118858783 0.9057849562 0.0005264716 0.0391358593 1.0712440925 0.0001151144 
174.0000000000 0.0265231846 1.0143103689 0.0002397730 0.0489916353 1.1908034129 0.0001994067 
175.0000000000 0.0304305161 1.1177894811 0.0001538601 0.0499126501 1.3180406698 0.0001853889 
176.0000000000 0.0238188074 1.2110332052 0.0004767996 0.0396140809 1.4479009874 0.0001598022 
177.0000000000 0.0109878563 1.2915938915 0.0004209791 0.0217992980 1.5769175006 0.0001760055 
178.0000000000 0.0055732818 1.3580710785 0.0002145395 0.0038517738 1.7029418788 0.0002104724 
179.0000000000 0.0159858955 1.4115232010 0.0004487884 0.0122807933 1.8242627896 0.0002030555 
180.0000000000 0.0200989264 1.4531212839 0.0006156905 0.0191342688 1.9398369933 0.0001911094 
181.0000000000 0.0174539447 1.4829468603 0.0009550573 0.0178162645 2.0485687810 0.0002902314 
182.0000000000 0.0100848654 1.5011139227 0.0004754046 0.0120365680 2.1489893456 0.0004770794 
183.0000000000 0.0016954319 1.5066137624 0.0002887165 0.0087507175 2.2396398809 0.0004189732 
184.0000000000 0.0048809651 1.4977975297 0.0001542762 0.0115671706 2.3189824034 0.0001410445 
185.0000000000 0.0063942817 1.4732992713 0.0007562091 0.0126669272 2.3854768914 0.0001199613 
186.0000000000 0.0035244614 1.4322008562 0.0007653654 0.0095724299 2.4377180816 0.0002000024 
187.0000000000 0.0014353586 1.3746850009 0.0007598029 0.0044778357 2.4744865717 0.0001190060 
188.0000000000 0.0051913746 1.3018779433 0.0006392484 0.0036828918 2.4947786456 0.0002805162 
189.0000000000 0.0057289541 1.2151998703 0.0004450365 0.0044367531 2.4978185024 0.0003315332 
190.0000000000 0.0024250393 1.1192875318 0.0001694777 0.0040553405 2.4831693893 0.0001747005 
191.0000000000 0.0033728657 1.0177235402 0.0009211152 0.0064326754 2.4503120654 0.0001724241 
192.0000000000 0.0069491329 0.9162459455 0.0001728570 0.0091089202 2.3993499988 0.0003724843 
193.0000000000 0.0062971147 0.8188663291 0.0003683567 0.0084350536 2.3305100902 0.0002886421 
194.0000000000 0.0012613713 0.7303561579 0.0006678107 0.0021229582 2.2451305930 0.0002809501 
195.0000000000 0.0088731848 0.6538988746 0.0006432897 0.0075450933 2.1450835745 0.0003536314 
196.0000000000 0.0164020185 0.5906387726 0.0001688961 0.0157404344 2.0332660842 0.0003760624 
197.0000000000 0.0176076286 0.5405317459 0.0007921644 0.0181055442 1.9137142591 0.0002595218 
198.0000000000 0.0108147213 0.4997367773 0.0001672454 0.0122724796 1.7908525632 0.0003549746 
199.0000000000 0.0059059657 0.4638765722 0.0000511923       


==> figures/State.txt <==
k x1_ref_set x2_ref_set x1_set_with_KRR x2_set_with_KRR x1_set_no_KRR x2_set_no_KRR x1_est_set_with_KRR x2_est_set_with_KRR x1_est_set_no_KRR x2_est_set_no_KRR 
0.0000000000 0.9983341665 4.9417957074 0.9983341665 4.9417957074 0.9983341665 4.9417957074 0.9983341665 4.9417957074 0.9983341665 4.9417957074 
1.0000000000 1.9866933080 4.8425437933 1.9866933080 4.8466379221 1.9866933080 3.9488063097 1.9868911529 4.8425439973 1.9868911529 4.8425439973 
2.0000000000 2.9552020666 4.6949067824 2.9560208924 4.6941871012 2.7764545699 3.9072434850 2.9547482070 4.6948468590 2.9547482070 4.6948468590 
3.0000000000 3.8941834231 4.5003598148 3.8948583126 4.4951033835 3.5579032669 3.7837612068 3.8952509970 4.5004675918 3.7210716642 4.5002880255 
4.0000000000 4.7942553860 4.2608467395 4.7938789893 4.2534786098 4.3146555082 3.6614917374 4.7953306876 4.2605803416 4.4632230000 4.3125815826 
5.0000000000 5.6464247340 3.9787606921 5.6445747113 3.9747020936 5.0469538557 3.5088641657 5.6465200227 3.9783039473 5.1821102636 4.1037897583 
6.0000000000 6.4421768724 3.6569201831 6.4395151300 3.6609280126 5.7487266889 3.3110439565 6.4401979108 3.6566611798 5.8716705503 3.8585938019 
7.0000000000 7.1735609090 3.2985409364 7.1717007325 3.3119985722 6.4109354802 3.0620538384 7.1700604628 3.2990036081 6.5233263786 3.5704058662 
8.0000000000 7.8332690963 2.9072037590 7.8341004469 2.9262640231 7.0233462479 2.7622268225 7.8309264614 2.9084863269 7.1278625957 3.2380936501 
9.0000000000 8.4147098481 2.4868187627 8.4193532516 2.5029435997 7.5757916124 2.4164017882 8.4165043672 2.4881668378 7.6749023428 2.8637819687 
10.0000000000 8.9120736006 2.0415862953 8.9199419715 2.0448873407 8.0590719700 2.0331669512 8.9162267659 2.0417241307 8.1508469414 2.4519103439 
11.0000000000 9.3203908597 1.5759549725 9.3289194396 1.5611129985 8.4657053603 1.6248287820 9.3288074264 1.5747823075 8.5528393729 2.0093938712 
12.0000000000 9.6355818542 1.0945772286 9.6411420393 1.0631612696 8.7906711166 1.2023647284 9.6439469251 1.0914661147 8.8702725392 1.5414750666 
13.0000000000 9.8544972999 0.6022628308 9.8537742932 0.5652231109 9.0311440623 0.7776111143 9.8604819102 0.5981959400 9.1023166740 1.0552259352 
14.0000000000 9.9749498660 0.1039308219 9.9668189154 0.0757395073 9.1866662852 0.3571083102 9.9727963703 0.1000944421 9.2435060882 0.5559945456 
15.0000000000 9.9957360304 -0.3954396295 9.9819668169 -0.4031995144 9.2580879472 -0.0559704795 9.9869059233 -0.3967178627 9.2994591842 0.0499684113 
16.0000000000 9.9166481045 -0.8908589787 9.9013269140 -0.8763944450 9.2468938513 -0.4648688595 9.9020083239 -0.8888547890 9.2685596730 -0.4593140624 
17.0000000000 9.7384763088 -1.3773771595 9.7260480250 -1.3467777393 9.1539200794 -0.8722864933 9.7244724808 -1.3719828881 9.1565770958 -0.9671989140 
18.0000000000 9.4630008769 -1.8501330431 9.4566924771 -1.8150471943 8.9794627808 -1.2820563381 9.4506431714 -1.8432341742 8.9595989975 -1.4704778041 
19.0000000000 9.0929742683 -2.3044030088 9.0936830383 -2.2751080259 8.7230515132 -1.6933689016 9.0883974894 -2.2972396636 8.6853046328 -1.9635344120 
20.0000000000 8.6320936665 -2.7356481415 8.6386614331 -2.7196810995 8.3843777328 -2.1057800914 8.6346921073 -2.7306875150 8.3298277926 -2.4428745709 
21.0000000000 8.0849640382 -3.1395595821 8.0947252132 -3.1380585604 7.9632217146 -2.5138398928 8.0931201180 -3.1378540945 7.8948815882 -2.9024377474 
22.0000000000 7.4570521218 -3.5121015813 7.4671135011 -3.5211244437 7.4604537360 -2.9115288876 7.4663000470 -3.5136948874 7.3798777668 -3.3364484199 
23.0000000000 6.7546318055 -3.8495518224 6.7628886124 -3.8620229302 6.8781479585 -3.2917073607 6.7641556983 -3.8531222400 6.7905523513 -3.7384925596 
24.0000000000 5.9847214410 -4.1485386141 5.9904840263 -4.1587103721 6.2198064863 -3.6491342462 5.9918363255 -4.1531827381 6.1273557269 -4.1036980312 
25.0000000000 5.1550137182 -4.4060745794 5.1587419519 -4.4103408422 5.4899796371 -3.9782670669 5.1604701805 -4.4105318589 5.3968754902 -4.4263515228 
26.0000000000 4.2737988023 -4.6195865039 4.2766737835 -4.6183015772 4.6943262237 -4.2755093621 4.2765543698 -4.6234539477 4.6017831510 -4.7021905402 
27.0000000000 3.3498815016 -4.7869410471 3.3530134680 -4.7823349406 3.8392243513 -4.5369084799 3.3527760678 -4.7897004986 3.7519084798 -4.9265450055 
28.0000000000 2.3924932921 -4.9064660577 2.3965464799 -4.9025749885 2.9318426553 -4.7601759548 2.3944490296 -4.9087145522 2.8506786573 -5.0967894508 
29.0000000000 1.4112000806 -4.9769672813 1.4160314822 -4.9757076898 1.9798074643 -4.9414060559 1.4142824236 -4.9786766248 1.9095916229 -5.2095038958 
30.0000000000 0.4158066243 -4.9977402930 0.4208899443 -4.9997411836 0.9915262532 -5.0777721935 0.4195560311 -4.9995186275 0.9351125556 -5.2634565561 
31.0000000000 -0.5837414343 -4.9685775358 -0.5790582925 -4.9718329227 -0.0240281855 -5.1649185691 -0.5797598256 -4.9705909190 -0.0635634960 -5.2571717608 
32.0000000000 -1.5774569414 -4.8897703942 -1.5734248770 -4.8912599926 -1.0570118993 -5.1982047666 -1.5724810954 -4.8919701283 -1.0759321701 -5.1900806143 
33.0000000000 -2.5554110203 -4.7621062831 -2.5516768755 -4.7600310794 -2.0966528527 -5.1731305600 -2.5516359623 -4.7646996884 -2.0954410034 -5.0626997449 
34.0000000000 -3.5078322769 -4.5868607803 -3.5036830914 -4.5805867069 -3.1312789647 -5.0843579418 -3.5045188570 -4.5892899415 -3.1090597174 -4.8751496283 
35.0000000000 -4.4252044329 -4.3657848807 -4.4198004328 -4.3578228772 -4.1481505530 -4.9287734256 -4.4222549404 -4.3679933616 -4.1063311006 -4.6295840019 
36.0000000000 -5.2983614091 -4.1010875017 -5.2913650082 -4.0953201221 -5.1339052381 -4.7046733057 -5.2927878600 -4.1030734294 -5.0721278895 -4.3286901754 
37.0000000000 -6.1185789094 -3.7954134121 -6.1104290327 -3.7959846019 -6.0748398993 -4.4138751434 -6.1117855927 -3.7980767737 -5.9975531658 -3.9771463380 
38.0000000000 -6.8776615918 -3.4518168062 -6.8696259531 -3.4592517689 -6.9576149280 -4.0596334258 -6.8703742366 -3.4551854235 -6.8682397173 -3.5790685771 
39.0000000000 -7.5680249531 -3.0737307878 -7.5614763068 -3.0845348471 -7.7695416131 -3.6491326459 -7.5606597822 -3.0776005283 -7.6707216830 -3.1402725844 
40.0000000000 -8.1827711106 -2.6649330675 -8.1783832763 -2.6723599413 -8.4993681423 -3.1926777751 -8.1771624092 -2.6690785019 -8.3948220245 -2.6674939631 
41.0000000000 -8.7157577241 -2.2295082168 -8.7128552645 -2.2255756823 -9.1379036973 -2.7024561356 -8.7129849752 -2.2332656134 -9.0305531760 -2.1672787846 
42.0000000000 -9.1616593675 -1.7718068570 -9.1579704010 -1.7511190631 -9.6783949245 -2.1926879087 -9.1600168412 -1.7745177704 -9.5686435013 -1.6463613760 
43.0000000000 -9.5160207389 -1.2964021888 -9.5081942136 -1.2603721174 -10.1169325062 -1.6790760698 -9.5136661095 -1.2982491103 -10.0051054182 -1.1116947130 
44.0000000000 -9.7753011767 -0.8080442984 -9.7602686371 -0.7661258453 -10.4527477202 -1.1758417312 -9.7686214114 -0.8096693083 -10.3365298550 -0.5690776160 
45.0000000000 -9.9369100363 -0.3116126965 -9.9134938061 -0.2783920584 -10.6879160664 -0.6935323267 -9.9229575740 -0.3144212984 -10.5635811995 -0.0238774898 
46.0000000000 -9.9992325756 0.1879324364 -9.9691722178 0.1997264081 -10.8266225317 -0.2352616247 -9.9768224807 0.1823516951 -10.6891220202 0.5196768884 
47.0000000000 -9.9616460884 0.6855998106 -9.9292269362 0.6711997020 -10.8736748567 0.2027780597 -9.9338050571 0.6760931610 -10.7194358091 1.0583004687 
48.0000000000 -9.8245261262 1.1764168981 -9.7949869958 1.1407088524 -10.8331192447 0.6280299794 -9.7933643784 1.1633166474 -10.6566063222 1.5899507098 
49.0000000000 -9.5892427466 1.6554796168 -9.5668452253 1.6095368962 -10.7075132489 1.0459857585 -9.5614121006 1.6395802341 -10.5089708280 2.1116949581 
50.0000000000 -9.2581468233 2.1180013304 -9.2449378461 2.0752619500 -10.4983160971 1.4612643102 -9.2387839084 2.1016969938 -10.2792357083 2.6218288647 
51.0000000000 -8.8345465572 2.5593606748 -8.8298854561 2.5308251625 -10.2060632351 1.8741854659 -8.8244346791 2.5453934566 -9.9673987624 3.1173820056 
52.0000000000 -8.3226744222 2.9751477334 -8.3237204236 2.9655412974 -9.8312261419 2.2813823994 -8.3209580658 2.9651247855 -9.5757417242 3.5937750713 
53.0000000000 -7.7276448756 3.3612080993 -7.7306121641 3.3686666947 -9.3749496621 2.6777067385 -7.7298364913 3.3556797562 -9.1040304907 4.0461872745 
54.0000000000 -7.0554032557 3.7136843849 -7.0568788252 3.7310233072 -8.8394083143 3.0563469758 -7.0597066039 3.7115766609 -8.5578382933 4.4688184764 
55.0000000000 -6.3126663787 4.0290547637 -6.3106741637 4.0479915220 -8.2281389192 3.4119758326 -6.3154025930 4.0292939564 -7.9379517851 4.8570699731 
56.0000000000 -5.5068554260 4.3041681592 -5.5010758593 4.3174887580 -7.5457437527 3.7390839489 -5.5044135363 4.3051139087 -7.2474756215 5.2054717592 
57.0000000000 -4.6460217941 4.5362757292 -4.6375781077 4.5397839656 -6.7979269629 4.0332871020 -4.6403671145 4.5360191542 -6.4959152636 5.5088150992 
58.0000000000 -3.7387666483 4.7230583316 -3.7296213146 4.7179602490 -5.9912695425 4.2928147808 -3.7309590660 4.7212359126 -5.6876047110 5.7639935291 
59.0000000000 -2.7941549820 4.8626496963 -2.7860292648 4.8531132907 -5.1327065863 4.5155483867 -2.7856006750 4.8593973577 -4.8295473022 5.9674648569 
60.0000000000 -1.8216250427 4.9536550727 -1.8154066066 4.9447024990 -4.2295969090 4.6997429826 -1.8149198138 4.9494613757 -3.9309017147 6.1163763827 
61.0000000000 -0.8308940282 4.9951651651 -0.8264661068 4.9908249375 -3.2896483125 4.8440339071 -0.8262136995 4.9910555250 -2.9980747484 6.2090093904 
62.0000000000 0.1681390048 4.9867652183 0.1716988807 4.9875228051 -2.3208415311 4.9459152402 0.1726101485 4.9833069314 -2.0382416493 6.2435508576 
63.0000000000 1.1654920485 4.9285391619 1.1692034417 4.9311867620 -1.3316584830 5.0020687206 1.1692725060 4.9254686763 -1.0627684621 6.2185644901 
64.0000000000 2.1511998809 4.8210687713 2.1554407941 4.8218457137 -0.3312447389 5.0096415776 2.1544451535 4.8183994726 -0.0797329797 6.1342908490 
65.0000000000 3.1154136351 4.6654278552 3.1198099368 4.6616774724 0.6706835766 4.9648475602 3.1182367917 4.6631197392 0.9023047560 5.9910663600 
66.0000000000 4.0484992062 4.4631715261 4.0521454313 4.4552496629 1.6636530887 4.8637215032 4.0518721634 4.4611715639 1.8753309570 5.7896912906 
67.0000000000 4.9411335114 4.2163206625 4.9431953639 4.2074779511 2.6363973893 4.7025060944 4.9440866737 4.2143087738 2.8276568105 5.5313190479 
68.0000000000 5.7843976439 3.9273417165 5.7846909541 3.9229763829 3.5768986082 4.4794669549 5.7867069744 3.9254495746 3.7490220980 5.2186933025 
69.0000000000 6.5698659872 3.5991220704 6.5692862307 3.6032964927 4.4727919992 4.1945748889 6.5689012323 3.5974802150 4.6248608560 4.8552374344 
70.0000000000 7.2896904013 3.2349411862 7.2899455292 3.2486240778 5.3117069769 3.8513200020 7.2878841899 3.2344091560 5.4475150179 4.4463474247 
71.0000000000 7.9366786385 2.8384378390 7.9396703448 2.8565972194 6.0819709773 3.4543518703 7.9361233609 2.8387150866 6.2044085438 3.9966571032 
72.0000000000 8.5043662063 2.4135737592 8.5109897887 2.4272446678 6.7728413514 3.0119308290 8.5075962366 2.4138828115 6.8852648090 3.5122422803 
73.0000000000 8.9870809581 1.9645940482 8.9964387222 1.9642793832 7.3752275172 2.5349053346 8.9941140858 1.9637834222 7.4791120526 2.9995467679 
74.0000000000 9.3799997677 1.4959847628 9.3892945989 1.4769405544 7.8822085841 2.0370086163 9.3894122947 1.4934721317 7.9785400340 2.4657482053 
75.0000000000 9.6791967203 1.0124280923 9.6846827097 0.9783545355 8.2896103074 1.5331114508 9.6878973481 1.0083478028 8.3781529607 1.9176513040 
76.0000000000 9.8816823388 0.5187555749 9.8803536168 0.4816676212 8.5962325975 1.0373226848 9.8865399067 0.5141021212 8.6758880450 1.3615918600 
77.0000000000 9.9854334537 0.0198998233 9.9766871411 -0.0056905649 8.8036971345 0.5592239132 9.9829644921 0.0161092324 8.8705454953 0.8029761911 
78.0000000000 9.9894134184 -0.4791547608 9.9755490281 -0.4834612273 8.9155419171 0.1015843507 9.9805720121 -0.4803151557 8.9667725276 0.2467834517 
79.0000000000 9.8935824662 -0.9734217889 9.8788567826 -0.9561677550 8.9358587873 -0.3402615213 9.8790332592 -0.9713552096 8.9658320985 -0.3037122681 
80.0000000000 9.6988981085 -1.4579627083 9.6876232316 -1.4261555070 8.8678064830 -0.7721877766 9.6849533793 -1.4525644594 8.8763778773 -0.8448124373 
81.0000000000 9.4073055668 -1.9279361462 9.4023921302 -1.8933467665 8.7133689277 -1.2008542190 9.3964162558 -1.9210515661 8.6984871490 -1.3746141457 
82.0000000000 9.0217183376 -2.3786462834 9.0237227769 -2.3514667252 8.4731980839 -1.6280303498 9.0177474009 -2.3719314872 8.4377445053 -1.8893251391 
83.0000000000 8.5459890809 -2.8055897732 8.5534294319 -2.7920485199 8.1475920139 -2.0536668057 8.5494009182 -2.8010348675 8.0945131487 -2.3857013466 
84.0000000000 7.9848711262 -3.2045007375 7.9950197279 -3.2050087686 7.7368586528 -2.4736579623 7.9936452442 -3.2032422469 7.6694030199 -2.8590601052 
85.0000000000 7.3439709787 -3.5713933896 7.3540179742 -3.5814798038 7.2421270603 -2.8818954243 7.3535174280 -3.5733958430 7.1622103468 -3.3039660237 
86.0000000000 6.6296923008 -3.9026018595 6.6377220135 -3.9150881143 6.6657479755 -3.2711548057 6.6401567980 -3.9064656617 6.5797693630 -3.7142792115 
87.0000000000 5.8491719289 -4.1948168217 5.8547043906 -4.2045938845 6.0115170143 -3.6363054002 5.8570368073 -4.1998899553 5.9208476574 -4.0855920863 
88.0000000000 5.0102085646 -4.4451185608 5.0137856137 -4.4489322293 5.2842559343 -3.9712463204 5.0147707478 -4.4500169499 5.1916528921 -4.4119182687 
89.0000000000 4.1211848524 -4.6510061446 4.1239991678 -4.6490530613 4.4900066702 -4.2719345798 4.1236873434 -4.6548251076 4.3989697550 -4.6887468221 
90.0000000000 3.1909836235 -4.8104224125 3.1941885556 -4.8056955831 3.6356197543 -4.5353494495 3.1929215521 -4.8130824358 3.5494229588 -4.9125372915 
91.0000000000 2.2288991410 -4.9217745297 2.2330494390 -4.9179315181 2.7285498644 -4.7586113021 2.2311583763 -4.9236850402 2.6501507101 -5.0802779603 
92.0000000000 1.2445442351 -4.9839499027 1.2494631353 -4.9832288537 1.7768276040 -4.9385691149 1.2482722058 -4.9855810205 1.7101588045 -5.1894986725 
93.0000000000 0.2477542545 -4.9963272958 0.2528173646 -4.9988931399 0.7891137810 -5.0719333892 0.2523321002 -4.9982600334 0.7369487023 -5.2387193612 
94.0000000000 -0.7515112046 -4.9587830381 -0.7469612634 -4.9623229141 -0.2252728969 -5.1543844210 -0.7462330023 -4.9611216401 -0.2595788459 -5.2266846048 
95.0000000000 -1.7432678122 -4.8716922594 -1.7394258462 -4.8732989465 -1.2561497811 -5.1814833047 -1.7385917706 -4.8744451597 -1.2710670233 -5.1531878548 
96.0000000000 -2.7176062641 -4.7359251420 -2.7140856355 -4.7333137599 -2.2924464420 -5.1482191826 -2.7140098787 -4.7387049501 -2.2869548921 -5.0183179705 
97.0000000000 -3.6647912925 -4.5528382262 -3.6607483875 -4.5461515185 -3.3220902785 -5.0503031975 -3.6620598506 -4.5553073644 -3.2961807874 -4.8232357863 
98.0000000000 -4.5753589378 -4.3242608557 -4.5699786912 -4.3162672595 -4.3321509180 -4.8847099278 -4.5712447381 -4.3263129228 -4.2853556850 -4.5700680736 
99.0000000000 -5.4402111089 -4.0524769002 -5.4332321431 -4.0477953876 -5.3090929036 -4.6508971370 -5.4352155755 -4.0547358619 -5.2446969941 -4.2624282146 
100.0000000000 -6.2507064889 -3.7402019350 -6.2427912206 -3.7418630273 -6.2392723310 -4.3499160039 -6.2445284078 -3.7428283910 -6.1599362586 -3.9038965211 
101.0000000000 -6.9987468759 -3.3905561085 -6.9911638261 -3.3986120914 -7.1092555318 -3.9865308272 -6.9905573514 -3.3937201456 -7.0168198900 -3.4997129287 
102.0000000000 -7.6768580976 -3.0070329661 -7.6708862444 -3.0178451413 -7.9065616972 -3.5688792111 -7.6691603319 -3.0110716966 -7.8056957192 -3.0562811557 
103.0000000000 -8.2782646909 -2.5934645443 -8.2744552726 -2.5997064203 -8.6203375394 -3.1068243851 -8.2729515030 -2.5977948649 -8.5146946457 -2.5795381183 
104.0000000000 -8.7969575997 -2.1539830821 -8.7943965567 -2.1476292170 -9.2417024164 -2.6130559891 -8.7937315308 -2.1577434575 -9.1328382746 -2.0761962806 
105.0000000000 -9.2277542161 -1.6929797329 -9.2239224001 -1.6696535460 -9.7643136143 -2.1024906137 -9.2257564307 -1.6958282322 -9.6535068816 -1.5534308197 
106.0000000000 -9.5663501627 -1.2150606898 -9.5578531093 -1.1774390628 -10.1848117370 -1.5903635083 -9.5637100474 -1.2170830256 -10.0722425562 -1.0176718248 
107.0000000000 -9.8093623007 -0.7250011620 -9.7933409218 -0.6835752723 -10.5028844387 -1.0905208154 -9.8018310046 -0.7267989051 -10.3853546087 -0.4746519782 
108.0000000000 -9.9543625331 -0.2276976622 -9.9300559763 -0.1973317238 -10.7209886018 -0.6127045878 -9.9390118140 -0.2308474906 -10.5943453481 0.0701570341 
109.0000000000 -9.9999020655 0.2718809173 -9.9695223210 0.2793659356 -10.8435295193 -0.1586696858 -9.9770170025 0.2657092042 -10.7036807503 0.6126759277 
110.0000000000 -9.9455258820 0.7687429526 -9.9136491339 0.7503615798 -10.8752634565 0.2766013951 -9.9159373616 0.7587997605 -10.7161309116 1.1501349031 
111.0000000000 -9.7917772915 1.2579239625 -9.7635768180 1.2195193983 -10.8199431775 0.6996262212 -9.7625499859 1.2440774880 -10.6410546568 1.6796417036 
112.0000000000 -9.5401924990 1.7345362119 -9.5196729383 1.6885230704 -10.6800179332 1.1174932106 -9.5152622271 1.7188432080 -10.4791798929 2.1999988553 
113.0000000000 -9.1932852566 2.1938175488 -9.1819683242 2.1534971189 -10.4565192911 1.5324828459 -9.1764108018 2.1784868960 -10.2346318473 2.7080435921 
114.0000000000 -8.7545217469 2.6311789860 -8.7512689004 2.6063057118 -10.1500227219 1.9445432482 -8.7466325506 2.6184452209 -9.9087822806 3.2004735527 
115.0000000000 -8.2282859497 3.0422505525 -8.2300077581 3.0363198018 -9.7611140723 2.3501237139 -8.2275655103 3.0335121461 -9.5028155427 3.6729346269 
116.0000000000 -7.6198358392 3.4229249571 -7.6227437977 3.4329048275 -9.2910893295 2.7436145230 -7.6235985230 3.4183368021 -9.0191446526 4.1203671959 
117.0000000000 -6.9352508478 3.7693986270 -6.9361628322 3.7880262636 -8.7423664249 3.1188716800 -6.9382807226 3.7682350561 -8.4580361935 4.5376412925 
118.0000000000 -6.1813711224 4.0782097118 -6.1785575795 4.0964628593 -8.1185920889 3.4693736768 -6.1827147554 4.0785388671 -7.8264436571 4.9188821785 
119.0000000000 -5.3657291800 4.3462726733 -5.3592650076 4.3578223433 -7.4247173535 3.7910270082 -5.3635859777 4.3468438676 -7.1266626566 5.2598378882 
120.0000000000 -4.4964746453 4.5709091149 -4.4877005390 4.5729963644 -6.6665119519 4.0798874534 -4.4892403941 4.5705568821 -6.3630226659 5.5556745204 
121.0000000000 -3.5822928224 4.7498745436 -3.5731012661 4.7433576859 -5.8505344612 4.3328845378 -3.5727046464 4.7475306511 -5.5453416574 5.8019191227 
122.0000000000 -2.6323179137 4.8813807959 -2.6244297289 4.8709292330 -4.9839575536 4.5488810547 -2.6237018295 4.8773318780 -4.6811134448 5.9960124209 
123.0000000000 -1.6560417545 4.9641139049 -1.6502438823 4.9553844565 -4.0741813427 4.7266701162 -1.6496959451 4.9595031150 -3.7764241749 6.1357647548 
124.0000000000 -0.6632189735 4.9972472286 -0.6591669910 4.9936542520 -3.1288473195 4.8641589069 -0.6587961757 4.9930370591 -2.8385650312 6.2188891387 
125.0000000000 0.3362304722 4.9804497099 0.3395638593 4.9817492950 -2.1560155381 4.9586731302 0.3392744617 4.9770172324 -1.8765381066 6.2435840174 
126.0000000000 1.3323204142 4.9138891841 1.3359137184 4.9169747970 -1.1642809121 5.0072781407 1.3351427223 4.9112602277 -0.8987303133 6.2090076238 
127.0000000000 2.3150982510 4.7982307018 2.3193086777 4.7988715155 -0.1628252839 5.0063709993 2.3176813248 4.7960698266 0.0850258215 6.1148391138 
128.0000000000 3.2747443914 4.6346298844 3.2790829808 4.6304970602 0.8384489159 4.9523267976 3.2786733381 4.6327763577 1.0677775876 5.9617081739 
129.0000000000 4.2016703683 4.4247213773 4.2051823929 4.4161277669 1.8289142755 4.8408204109 4.2060357217 4.4226167620 2.0380801695 5.7501216569 
130.0000000000 5.0866146437 4.1706025167 5.0884079463 4.1617160784 2.7970783576 4.6690585904 5.0891915338 4.1682391932 2.9846737723 5.4821699938 
131.0000000000 5.9207351471 3.8748123745 5.9207511619 3.8715924022 3.7308900757 4.4358178002 5.9213370828 3.8728560969 3.8983980091 5.1609900138 
132.0000000000 6.6956976220 3.5403063878 6.6950696424 3.5465230951 4.6180536358 4.1412216956 6.6949455101 3.5391466757 4.7677188677 4.7899284343 
133.0000000000 7.4037588995 3.1704268300 7.4043742614 3.1853601563 5.4462979749 3.7881778710 7.4025436835 3.1700723692 5.5801777095 4.3734814518 
134.0000000000 8.0378442655 2.7688694152 8.0414462927 2.7868125517 6.2039335491 3.3827489348 8.0381867014 2.7690584286 6.3248635408 3.9173370518 
135.0000000000 8.5916181486 2.3396463726 8.5988088030 2.3513647543 6.8804833360 2.9336329967 8.5951754357 2.3396414238 6.9910441043 3.4276534940 
136.0000000000 9.0595474231 1.8870463568 9.0690817538 1.8837132114 7.4672099354 2.4522908287 9.0658239874 1.8859795006 7.5685267585 2.9111107410 
137.0000000000 9.4369566944 1.4155915975 9.4458243961 1.3938860874 7.9576681011 1.9527059980 9.4457191365 1.4131779829 8.0520108038 2.3748281972 
138.0000000000 9.7200750139 0.9299927150 9.7246016136 0.8948328703 8.3482093007 1.4492458733 9.7290408033 0.9261578823 8.4360479900 1.8250010413 
139.0000000000 9.9060735569 0.4351016527 9.9035681877 0.3989810595 8.6380584754 0.9554909552 9.9090530531 0.4304891188 8.7149313570 1.2677251428 
140.0000000000 9.9930938875 -0.0641368016 9.9833643995 -0.0863577214 8.8291566664 0.4811643149 9.9906625344 -0.0673415445 8.8947416674 0.7094415883 
141.0000000000 9.9802665272 -0.5627344221 9.9660928553 -0.5634422907 8.9253895294 0.0260581087 9.9705618766 -0.5636142251 8.9734593760 0.1534953145 
142.0000000000 9.8677196427 -1.0557093863 9.8534043971 -1.0355339754 8.9306011512 -0.4135018235 9.8534819823 -1.0532423844 8.9575085891 -0.3956004652 
143.0000000000 9.6565777655 -1.5381360512 9.6462976020 -1.5053046633 8.8479007865 -0.8446374027 9.6429105864 -1.5326311727 8.8524406199 -0.9350450250 
144.0000000000 9.3489505552 -2.0051941692 9.3452366694 -1.9713557722 8.6789733059 -1.2728127714 9.3391600872 -1.9983387146 8.6605183066 -1.4624125777 
145.0000000000 8.9479117214 -2.4522170499 8.9509655149 -2.4271615510 8.4244107516 -1.6998633973 8.9453067957 -2.4458461879 8.3858573071 -1.9742782068 
146.0000000000 8.4574683114 -2.8747381884 8.4655332047 -2.8637706353 8.0844380722 -2.1248859156 8.4625249075 -2.8707646948 8.0292968987 -2.4671129629 
147.0000000000 7.8825206738 -3.2685358932 7.8927790777 -3.2712867880 7.6594608891 -2.5435043319 7.8913808199 -3.2680630233 7.5894520475 -2.9362166219 
148.0000000000 7.2288134951 -3.6296754677 7.2385217201 -3.6406721636 7.1507600227 -2.9488376636 7.2391655288 -3.6320956361 7.0701583030 -3.3755251931 
149.0000000000 6.5028784016 -3.9545485249 6.5103872874 -3.9671038074 6.5609924900 -3.3346053655 6.5116012002 -3.9588653998 6.4727162256 -3.7797967650 
150.0000000000 5.7119686966 -4.2399090403 5.7169665259 -4.2483974175 5.8940714169 -3.6945126726 5.7186290864 -4.2446855535 5.8023633107 -4.1433962535 
151.0000000000 4.8639868885 -4.4829057862 4.8672870424 -4.4852284892 5.1551688823 -4.0239474881 4.8683199686 -4.4872935741 5.0628815995 -4.4616758207 
152.0000000000 3.9674057313 -4.6811108192 3.9702413445 -4.6783256901 4.3503793847 -4.3188169595 3.9702068383 -4.6846053119 4.2604126226 -4.7300716043 
153.0000000000 3.0311835675 -4.8325437404 3.0345762065 -4.8278456317 3.4866159928 -4.5758779203 3.0331165465 -4.8351314933 3.4014633605 -4.9448364425 
154.0000000000 2.0646748194 -4.9356914819 2.0690070802 -4.9323146557 2.5714404087 -4.7920300477 2.0672489452 -4.9375640575 2.4948369524 -5.1028368834 
155.0000000000 1.0775365230 -4.9895234257 1.0825441491 -4.9894827072 1.6130343992 -4.9644145418 1.0823882097 -4.9912292171 1.5495216135 -5.2020671869 
156.0000000000 0.0796318379 -4.9935017007 0.0846476076 -4.9968342861 0.6201514908 -5.0897827190 0.0833968408 -4.9958108710 0.5698187916 -5.2413065202 
157.0000000000 -0.9190685023 -4.9475865573 -0.9147192496 -4.9507922110 -0.3978050530 -5.1628104363 -0.9138048637 -4.9498686223 -0.4288725682 -5.2184939502 
158.0000000000 -1.9085858137 -4.8522367645 -1.9048776918 -4.8531758266 -1.4303671402 -5.1801807816 -1.9038637660 -4.8549569764 -1.4416340920 -5.1347173471 
159.0000000000 -2.8790331667 -4.7084050259 -2.8755128571 -4.7050692993 -2.4664032965 -5.1364200454 -2.8752640726 -4.7111821678 -2.4570740215 -4.9897189744 
160.0000000000 -3.8207141718 -4.5175284607 -3.8165267170 -4.5105183697 -3.4936873056 -5.0273765109 -3.8185203253 -4.5200488112 -3.4648457114 -4.7847833104 
161.0000000000 -4.7242198640 -4.2815142444 -4.7186303909 -4.2736141061 -4.4991626078 -4.8500412595 -4.7210582574 -4.2834310563 -4.4502406898 -4.5219315252 
162.0000000000 -5.5805227129 -4.0027205531 -5.5733532121 -3.9985129652 -5.4691708597 -4.6045015940 -5.5757088459 -4.0046253424 -5.4024006630 -4.2051721969 
163.0000000000 -6.3810668235 -3.6839330011 -6.3730558052 -3.6864185419 -6.3900711785 -4.2926998051 -6.3740002774 -3.6863268407 -6.3078535210 -3.8386618487 
164.0000000000 -7.1178534237 -3.3283368083 -7.1103395136 -3.3371902687 -7.2486111395 -3.9198712143 -7.1110545944 -3.3316534743 -7.1560421054 -3.4277481674 
165.0000000000 -7.7835207853 -2.9394849743 -7.7777775673 -2.9497238604 -8.0325853824 -3.4935313310 -7.7762624795 -2.9431817986 -7.9309545206 -2.9778261759 
166.0000000000 -8.3714177802 -2.5212627781 -8.3677223394 -2.5255953993 -8.7312916486 -3.0253811446 -8.3671313564 -2.5252909836 -8.6258645737 -2.4963056757 
167.0000000000 -8.8756703358 -2.0778489576 -8.8728414192 -2.0684916949 -9.3363678775 -2.5276516857 -8.8724645173 -2.0811492710 -9.2270916822 -1.9891414879 
168.0000000000 -9.2912401273 -1.6136739573 -9.2865397582 -1.5874085937 -9.8418982147 -2.0160219064 -9.2890712689 -1.6162862480 -9.7309291918 -1.4640031063 
169.0000000000 -9.6139749188 -1.1333756601 -9.6040214769 -1.0942179930 -10.2451025959 -1.5051641787 -9.6093315928 -1.1353293734 -10.1308284049 -0.9267439262 
170.0000000000 -9.8406500508 -0.6417530480 -9.8228650755 -0.6014898714 -10.5461354317 -1.0089444803 -9.8308294832 -0.6441171623 -10.4266059835 -0.3834949793 
171.0000000000 -9.9690006604 -0.1437182516 -9.9431630498 -0.1170669507 -10.7479243277 -0.5352461199 -9.9511442223 -0.1478377071 -10.6184653262 0.1610788406 
172.0000000000 -9.9977443107 0.3557525301 -9.9665764400 0.3582974650 -10.8549735517 -0.0848666442 -9.9722116368 0.3483446339 -10.7110663999 0.7028617988 
173.0000000000 -9.9265938047 0.8516687501 -9.8949169469 0.8286863185 -10.8719468805 0.3478121558 -9.8973982927 0.8403103034 -10.7104057011 1.2390757724 
174.0000000000 -9.7562600547 1.3390753775 -9.7291796833 1.2982485013 -10.8023844494 0.7701847737 -9.7265437597 1.3246403794 -10.6188999238 1.7677613139 
175.0000000000 -9.4884449792 1.8131024063 -9.4695299830 1.7669126287 -10.6483474946 1.1871172931 -9.4647587786 1.7969667785 -10.4439138998 2.2860532463 
176.0000000000 -9.1258244979 2.2690135153 -9.1161474572 2.2305995818 -10.4109240360 1.6019779493 -9.1109042417 2.2538341311 -10.1859145881 2.7919242389 
177.0000000000 -8.6720217949 2.7022533912 -8.6700275409 2.6805455045 -10.0905284462 2.0134082098 -8.6647498305 2.6901828672 -9.8453154007 3.2815112588 
178.0000000000 -8.1315711166 3.1084932445 -8.1339184400 3.1054393561 -9.6878468042 2.4171054902 -8.1318325926 3.1002711155 -9.4268697595 3.7498650470 
179.0000000000 -7.5098724677 3.4836740608 -7.5128305688 3.4955932689 -9.2044257062 2.8080824331 -7.5138405925 3.4796393131 -8.9300834345 4.1926885378 
180.0000000000 -6.8131376556 3.8240471575 -6.8137119150 3.8431728070 -8.6428092196 3.1796330604 -6.8161478457 3.8232220405 -8.3568725693 4.6043441531 
181.0000000000 -6.0483282241 4.1262116390 -6.0450773536 4.1437288055 -8.0068826075 3.5256296064 -6.0489274435 4.1267047932 -7.7131491481 4.9791948940 
182.0000000000 -5.2230858963 4.3871483777 -5.2163315925 4.3971112262 -7.3017566862 3.8419117736 -5.2196236248 4.3875788061 -7.0020033521 5.3127927844 
183.0000000000 -4.3456562207 4.6042501801 -4.3369093472 4.6045095271 -6.5333743315 4.1247960487 -4.3382172742 4.6034307238 -6.2295082112 5.6004485857 
184.0000000000 -3.4248061847 4.7753478366 -3.4160074418 4.7678390711 -5.7084151217 4.3718511081 -3.4156697908 4.7727083434 -5.4035759812 5.8382993815 
185.0000000000 -2.4697366174 4.8987317961 -2.4624396276 4.8883778121 -4.8340449001 4.5816413617 -2.4613068039 4.8946709471 -4.5314612315 6.0235338218 
186.0000000000 -1.4899902581 4.9731692468 -1.4847640652 4.9651493764 -3.9177166278 4.7526831487 -1.4840865839 4.9686081113 -3.6208757561 6.1537844260 
187.0000000000 -0.4953564088 4.9979164343 -0.4917341899 4.9952838418 -2.9671799980 4.8831473729 -0.4915266504 4.9938635666 -2.6785590483 6.2271923123 
188.0000000000 0.5042268781 4.9727260928 0.5073225785 4.9747211695 -1.9905505234 4.9702346208 0.5077945828 4.9695512969 -1.7123330739 6.2420369757 
189.0000000000 1.4987720966 4.8978499160 1.5022668124 4.9005833644 -0.9965035993 5.0105285402 1.5003326258 4.8951907920 -0.7347109769 6.1971941830 
190.0000000000 2.4783420798 4.7740360418 2.4823834852 4.7743719423 0.0056021088 5.0013843457 2.4812273539 4.7722402351 0.2507694247 6.0934912846 
191.0000000000 3.4331492882 4.6025215776 3.4372578737 4.5975719475 1.0058789779 4.9377648603 3.4361526270 4.6007585840 1.2310111638 5.9302751641 
192.0000000000 4.3536536037 4.3850202392 4.3567722632 4.3764618287 1.9934319500 4.8165688016 4.3583050736 4.3832398034 2.1996166168 5.7093142950 
193.0000000000 5.2306576516 4.1237052281 5.2320646289 4.1153883450 2.9567457103 4.6341969163 5.2338788355 4.1214184618 3.1418929762 5.4318575928 
194.0000000000 6.0553986972 3.8211875174 6.0551422979 3.8190800993 3.8835850936 4.3902543418 6.0564036625 3.8190759658 4.0486725618 5.1017079560 
195.0000000000 6.8196362007 3.4804897642 6.8189583178 3.4880043439 4.7616359619 4.0854844408 6.8189392435 3.4791311796 4.9088232203 4.7226026788 
196.0000000000 7.5157341535 3.1050161077 7.5165591866 3.1207349053 5.5787328501 3.7232368771 7.5139296421 3.1045450409 5.7097177760 4.2991683912 
197.0000000000 8.1367373751 2.6985181567 8.1407061677 2.7161833603 6.3233802255 3.3101047111 8.1377423339 2.6988269702 6.4428491016 3.8372685907 
198.0000000000 8.6764410064 2.2650575043 8.6839428397 2.2747701894 6.9854011677 2.8545803343 8.6794949631 2.2649124721 7.0935303263 3.3424788193 
                      


==> figures/StatePhase.txt <==
x1_set_with_KRR x2_set_with_KRR x1_set_no_KRR x2_set_no_KRR x1_ref_set x2_ref_set x1_ref_upper_set x2_ref_upper_set x1_ref_lower_set x2_ref_lower_set 
0.9983341665 4.9417957074 0.9983341665 4.9417957074 0.9983341665 4.9417957074 1.0081805592 4.9905357613 0.9884877738 4.8930556535 
1.9866933080 4.8466379221 1.9866933080 3.9488063097 1.9866933080 4.8425437933 2.0055666988 4.8885474826 1.9678199171 4.7965401041 
2.9560208924 4.6941871012 2.7764545699 3.9072434850 2.9552020666 4.6949067824 2.9816905802 4.7369888801 2.9287135530 4.6528246846 
3.8948583126 4.4951033835 3.5579032669 3.7837612068 3.8941834231 4.5003598148 3.9267203868 4.5379615474 3.8616464594 4.4627580821 
4.7938789893 4.2534786098 4.3146555082 3.6614917374 4.7942553860 4.2608467395 4.8314228259 4.2938789317 4.7570879462 4.2278145474 
5.6445747113 3.9747020936 5.0469538557 3.5088641657 5.6464247340 3.9787606921 5.6870717642 4.0074026760 5.6057777037 3.9501187083 
6.4395151300 3.6609280126 5.7487266889 3.3110439565 6.4421768724 3.6569201831 6.4854201470 3.6814673520 6.3989335977 3.6323730142 
7.1717007325 3.3119985722 6.4109354802 3.0620538384 7.1735609090 3.2985409364 7.2187384115 3.3193144188 7.1283834065 3.2777674540 
7.8341004469 2.9262640231 7.0233462479 2.7622268225 7.8332690963 2.9072037590 7.8798867314 2.9245052155 7.7866514611 2.8899023026 
8.4193532516 2.5029435997 7.5757916124 2.4164017882 8.4147098481 2.4868187627 8.4623956936 2.5009114715 8.3670240025 2.4727260539 
8.9199419715 2.0448873407 8.0590719700 2.0331669512 8.9120736006 2.0415862953 8.9605427626 2.0526896570 8.8636044386 2.0304829336 
9.3289194396 1.5611129985 8.4657053603 1.6248287820 9.3203908597 1.5759549725 9.3694196096 1.5842450864 9.2713621098 1.5676648586 
9.6411420393 1.0631612696 8.7906711166 1.2023647284 9.6355818542 1.0945772286 9.6849887784 1.1001897276 9.5861749300 1.0889647295 
9.8537742932 0.5652231109 9.0311440623 0.7776111143 9.8544972999 0.6022628308 9.9041293807 0.6052961217 9.8048652190 0.5992295398 
9.9668189154 0.0757395073 9.1866662852 0.3571083102 9.9749498660 0.1039308219 10.0246718523 0.1044488843 9.9252278798 0.1034127594 
9.9819668169 -0.4031995144 9.2580879472 -0.0559704795 9.9957360304 -0.3954396295 10.0454218501 -0.3974052418 9.9460502108 -0.3934740171 
9.9013269140 -0.8763944450 9.2468938513 -0.4648688595 9.9166481045 -0.8908589787 9.9661733501 -0.8953080636 9.8671228590 -0.8864098938 
9.7260480250 -1.3467777393 9.1539200794 -0.8722864933 9.7384763088 -1.3773771595 9.7877109793 -1.3843407449 9.6892416382 -1.3704135742 
9.4566924771 -1.8150471943 8.9794627808 -1.2820563381 9.4630008769 -1.8501330431 9.5118016034 -1.8596741853 9.4142001503 -1.8405919009 
9.0936830383 -2.2751080259 8.7230515132 -1.6933689016 9.0929742683 -2.3044030088 9.1411751838 -2.3166184107 9.0447733527 -2.2921876070 
8.6386614331 -2.7196810995 8.3843777328 -2.1057800914 8.6320936665 -2.7356481415 8.6794949064 -2.7506703503 8.5846924266 -2.7206259326 
8.0947252132 -3.1380585604 7.9632217146 -2.5138398928 8.0849640382 -3.1395595821 8.1313165667 -3.1575592324 8.0386115097 -3.1215599319 
7.4671135011 -3.5211244437 7.4604537360 -2.9115288876 7.4570521218 -3.5121015813 7.5020372031 -3.5332885292 7.4120670405 -3.4909146333 
6.7628886124 -3.8620229302 6.8781479585 -3.2917073607 6.7546318055 -3.8495518224 6.7978331004 -3.8741727977 6.7114305107 -3.8249308470 
5.9904840263 -4.1587103721 6.2198064863 -3.6491342462 5.9847214410 -4.1485386141 6.0255878404 -4.1768667222 5.9438550417 -4.1202105060 
5.1587419519 -4.4103408422 5.4899796371 -3.9782670669 5.1550137182 -4.4060745794 5.1928127967 -4.4383820703 5.1172146397 -4.3737670885 
4.2766737835 -4.6183015772 4.6943262237 -4.2755093621 4.2737988023 -4.6195865039 4.3075668518 -4.6560866839 4.2400307529 -4.5830863239 
3.3530134680 -4.7823349406 3.8392243513 -4.5369084799 3.3498815016 -4.7869410471 3.3783911540 -4.8276810032 3.3213718491 -4.7462010910 
2.3965464799 -4.9025749885 2.9318426553 -4.7601759548 2.3924932921 -4.9064660577 2.4142871112 -4.9511602828 2.3706994730 -4.8617718326 
1.4160314822 -4.9757076898 1.9798074643 -4.9414060559 1.4112000806 -4.9769672813 1.4247645832 -5.0248060582 1.3976355780 -4.9291285045 
0.4208899443 -4.9997411836 0.9915262532 -5.0777721935 0.4158066243 -4.9977402930 0.4199294202 -5.0472937678 0.4116838285 -4.9481868183 
-0.5790582925 -4.9718329227 -0.0240281855 -5.1649185691 -0.5837414343 -4.9685775358 -0.5895435139 -5.0179625555 -0.5779393547 -4.9191925160 
-1.5734248770 -4.8912599926 -1.0570118993 -5.1982047666 -1.5774569414 -4.8897703942 -1.5927235367 -4.9370934897 -1.5621903462 -4.8424472986 
-2.5516768755 -4.7600310794 -2.0966528527 -5.1731305600 -2.5554110203 -4.7621062831 -2.5789226924 -4.8059211845 -2.5318993481 -4.7182913818 
-3.5036830914 -4.5805867069 -3.1312789647 -5.0843579418 -3.5078322769 -4.5868607803 -3.5380388074 -4.6263590058 -3.4776257464 -4.5473625548 
-4.4198004328 -4.3578228772 -4.1481505530 -4.9287734256 -4.4252044329 -4.3657848807 -4.4606019423 -4.4007070890 -4.3898069236 -4.3308626723 
-5.2913650082 -4.0953201221 -5.1339052381 -4.7046733057 -5.2983614091 -4.1010875017 -5.3376830206 -4.1315235851 -5.2590397976 -4.0706514183 
-6.1104290327 -3.7959846019 -6.0748398993 -4.4138751434 -6.1185789094 -3.7954134121 -6.1608341927 -3.8216247711 -6.0763236262 -3.7692020530 
-6.8696259531 -3.4592517689 -6.9576149280 -4.0596334258 -6.8776615918 -3.4518168062 -6.9221030868 -3.4741214656 -6.8332200969 -3.4295121468 
-7.5614763068 -3.0845348471 -7.7695416131 -3.6491326459 -7.5680249531 -3.0737307878 -7.6140948660 -3.0924419457 -7.5219550402 -3.0550196299 
-8.1783832763 -2.6723599413 -8.4993681423 -3.1926777751 -8.1827711106 -2.6649330675 -8.2300515747 -2.6803311851 -8.1354906466 -2.6495349498 
-8.7128552645 -2.2255756823 -9.1379036973 -2.7024561356 -8.7157577241 -2.2295082168 -8.7639312718 -2.2418311064 -8.6675841765 -2.2171853272 
-9.1579704010 -1.7511190631 -9.6783949245 -2.1926879087 -9.1616593675 -1.7718068570 -9.2104794700 -1.7812483554 -9.1128392650 -1.7623653586 
-9.5081942136 -1.2603721174 -10.1169325062 -1.6790760698 -9.5160207389 -1.2964021888 -9.5652903140 -1.3031143626 -9.4667511638 -1.2896900150 
-9.7602686371 -0.7661258453 -10.4527477202 -1.1758417312 -9.7753011767 -0.8080442984 -9.8248568435 -0.8121406606 -9.7257455098 -0.8039479362 
-9.9134938061 -0.2783920584 -10.6879160664 -0.6935323267 -9.9369100363 -0.3116126965 -9.9866102899 -0.3131712525 -9.8872097827 -0.3100541406 
-9.9691722178 0.1997264081 -10.8266225317 -0.2352616247 -9.9992325756 0.1879324364 -10.0489484807 0.1888668312 -9.9495166706 0.1869980416 
-9.9292269362 0.6711997020 -10.8736748567 0.2027780597 -9.9616460884 0.6855998106 -10.0112534238 0.6890139832 -9.9120387529 0.6821856379 
-9.7949869958 1.1407088524 -10.8331192447 0.6280299794 -9.8245261262 1.1764168981 -9.8738981146 1.1823288414 -9.7751541379 1.1705049548 
-9.5668452253 1.6095368962 -10.7075132489 1.0459857585 -9.5892427466 1.6554796168 -9.6382425897 1.6639389126 -9.5402429036 1.6470203209 
-9.2449378461 2.0752619500 -10.4983160971 1.4612643102 -9.2581468233 2.1180013304 -9.3066192466 2.1290904456 -9.2096743999 2.1069122151 
-8.8298854561 2.5308251625 -10.2060632351 1.8741854659 -8.8345465572 2.5593606748 -8.8823074355 2.5731969609 -8.7867856789 2.5455243887 
-8.3237204236 2.9655412974 -9.8312261419 2.2813823994 -8.3226744222 2.9751477334 -8.3694973148 2.9918857452 -8.2758515297 2.9584097216 
-7.7306121641 3.3686666947 -9.3749496621 2.6777067385 -7.7276448756 3.3612080993 -7.7732429550 3.3810413909 -7.6820467961 3.3413748077 
-7.0568788252 3.7310233072 -8.8394083143 3.0563469758 -7.0554032557 3.7136843849 -7.0994047278 3.7368450143 -7.0114017836 3.6905237555 
-6.3106741637 4.0479915220 -8.2281389192 3.4119758326 -6.3126663787 4.0290547637 -6.3545813438 4.0558069600 -6.2707514136 4.0023025675 
-5.5010758593 4.3174887580 -7.5457437527 3.7390839489 -5.5068554260 4.3041681592 -5.5460330021 4.3347894236 -5.4676778498 4.2735468948 
-4.6375781077 4.5397839656 -6.7979269629 4.0332871020 -4.6460217941 4.5362757292 -4.6816001524 4.5710136728 -4.6104434359 4.5015377856 
-3.7296213146 4.7179602490 -5.9912695425 4.2928147808 -3.7387666483 4.7230583316 -3.7696292768 4.7620460536 -3.7079040198 4.6840706096 
-2.7860292648 4.8531132907 -5.1327065863 4.5155483867 -2.7941549820 4.8626496963 -2.8189288497 4.9057634967 -2.7693811143 4.8195358959 
-1.8154066066 4.9447024990 -4.2295969090 4.6997429826 -1.8216250427 4.9536550727 -1.8387868780 5.0003242886 -1.8044632074 4.9069858568 
-0.8264661068 4.9908249375 -3.2896483125 4.8440339071 -0.8308940282 4.9951651651 -0.8390531088 5.0442158910 -0.8227349476 4.9461144392 
0.1716988807 4.9875228051 -2.3208415311 4.9459152402 0.1681390048 4.9867652183 0.1698146223 5.0364616630 0.1664633874 4.9370687737 
1.1692034417 4.9311867620 -1.3316584830 5.0020687206 1.1654920485 4.9285391619 1.1769352419 4.9769292190 1.1540488551 4.8801491047 
2.1554407941 4.8218457137 -0.3312447389 5.0096415776 2.1511998809 4.8210687713 2.1714618420 4.8664779910 2.1309379197 4.7756595516 
3.1198099368 4.6616774724 0.6706835766 4.9648475602 3.1154136351 4.6654278552 3.1430273893 4.7067803023 3.0877998810 4.6240754080 
4.0521454313 4.4552496629 1.6636530887 4.8637215032 4.0484992062 4.4631715261 4.0819072852 4.5000014672 4.0150911271 4.4263415850 
4.9431953639 4.2074779511 2.6363973893 4.7025060944 4.9411335114 4.2163206625 4.9789588434 4.2485974120 4.9033081794 4.1840439129 
5.7846909541 3.9229763829 3.5768986082 4.4794669549 5.7843976439 3.9273417165 5.8255362963 3.9552729819 5.7432589915 3.8994104512 
6.5692862307 3.6032964927 4.4727919992 4.1945748889 6.5698659872 3.5991220704 6.6134755799 3.6230123975 6.5262563945 3.5752317432 
7.2899455292 3.2486240778 5.3117069769 3.8513200020 7.2896904013 3.2349411862 7.3351407731 3.2551106682 7.2442400294 3.2147717041 
7.9396703448 2.8565972194 6.0819709773 3.4543518703 7.9366786385 2.8384378390 7.9834991484 2.8551825143 7.8898581285 2.8216931636 
8.5109897887 2.4272446678 6.7728413514 3.0119308290 8.5043662063 2.4135737592 8.5522017442 2.4271496796 8.4565306684 2.3999978387 
8.9964387222 1.9642793832 7.3752275172 2.5349053346 8.9870809581 1.9645940482 9.0356585040 1.9752131978 8.9385034122 1.9539748985 
9.3892945989 1.4769405544 7.8822085841 2.0370086163 9.3799997677 1.4959847628 9.4291038686 1.5038162115 9.3308956669 1.4881533142 
9.6846827097 0.9783545355 8.2896103074 1.5331114508 9.6791967203 1.0124280923 9.7286516029 1.0176009918 9.6297418377 1.0072551927 
9.8803536168 0.4816676212 8.5962325975 1.0373226848 9.8816823388 0.5187555749 9.9313386470 0.5213623665 9.8320260306 0.5161487833 
9.9766871411 -0.0056905649 8.8036971345 0.5592239132 9.9854334537 0.0198998233 10.0351580401 0.0199989187 9.9357088674 0.0198007279 
9.9755490281 -0.4834612273 8.9155419171 0.1015843507 9.9894134184 -0.4791547608 10.0390809997 -0.4815371287 9.9397458371 -0.4767723929 
9.8788567826 -0.9561677550 8.9358587873 -0.3402615213 9.8935824662 -0.9734217889 9.9430682064 -0.9782906519 9.8440967261 -0.9685529259 
9.6876232316 -1.4261555070 8.8678064830 -0.7721877766 9.6988981085 -1.4579627083 9.7480703283 -1.4653543998 9.6497258886 -1.4505710168 
9.4023921302 -1.8933467665 8.7133689277 -1.2008542190 9.4073055668 -1.9279361462 9.4560178034 -1.9379192472 9.3585933302 -1.9179530452 
9.0237227769 -2.3514667252 8.4731980839 -1.6280303498 9.0217183376 -2.3786462834 9.0697998936 -2.3913233600 8.9736367815 -2.3659692068 
8.5534294319 -2.7920485199 8.1475920139 -2.0536668057 8.5459890809 -2.8055897732 8.5932330076 -2.8210996313 8.4987451542 -2.7900799152 
7.9950197279 -3.2050087686 7.7368586528 -2.4736579623 7.9848711262 -3.2045007375 8.0310182780 -3.2230205833 7.9387239745 -3.1859808917 
7.3540179742 -3.5814798038 7.2421270603 -2.8818954243 7.3439709787 -3.5713933896 7.3886883917 -3.5931395911 7.2992535658 -3.5496471880 
6.6377220135 -3.9150881143 6.6657479755 -3.2711548057 6.6296923008 -3.9026018595 6.6725438454 -3.9278266377 6.5868407563 -3.8773770814 
5.8547043906 -4.2045938845 6.0115170143 -3.6363054002 5.8491719289 -4.1948168217 5.8895794831 -4.2237956738 5.8087643747 -4.1658379696 
5.0137856137 -4.4489322293 5.2842559343 -3.9712463204 5.0102085646 -4.4451185608 5.0474042075 -4.4781189919 4.9730129217 -4.4121181297 
4.1239991678 -4.6490530613 4.4900066702 -4.2719345798 4.1211848524 -4.6510061446 4.1541617933 -4.6882226151 4.0882079116 -4.6137896741 
3.1941885556 -4.8056955831 3.6356197543 -4.5353494495 3.1909836235 -4.8104224125 3.2184706376 -4.8518592120 3.1634966094 -4.7689856129 
2.2330494390 -4.9179315181 2.7285498644 -4.7586113021 2.2288991410 -4.9217745297 2.2494122555 -4.9670708478 2.2083860265 -4.8764782115 
1.2494631353 -4.9832288537 1.7768276040 -4.9385691149 1.2445442351 -4.9839499027 1.2565910938 -5.0321932183 1.2324973764 -4.9357065871 
0.2528173646 -4.9988931399 0.7891137810 -5.0719333892 0.2477542545 -4.9963272958 0.2502169403 -5.0459909594 0.2452915688 -4.9466636321 
-0.7469612634 -4.9623229141 -0.2252728969 -5.1543844210 -0.7515112046 -4.9587830381 -0.7589619787 -5.0079463401 -0.7440604305 -4.9096197360 
-1.7394258462 -4.8732989465 -1.2561497811 -5.1814833047 -1.7432678122 -4.8716922594 -1.7600208188 -4.9185097890 -1.7265148057 -4.8248747298 
-2.7140856355 -4.7333137599 -2.2924464420 -5.1482191826 -2.7176062641 -4.7359251420 -2.7423545858 -4.7790536115 -2.6928579424 -4.6927966726 
-3.6607483875 -4.5461515185 -3.3220902785 -5.0503031975 -3.6647912925 -4.5528382262 -3.6959707473 -4.5915730414 -3.6336118378 -4.5141034110 
-4.5699786912 -4.3162672595 -4.3321509180 -4.8847099278 -4.5753589378 -4.3242608557 -4.6114972581 -4.3584158862 -4.5392206174 -4.2901058252 
-5.4332321431 -4.0477953876 -5.3090929036 -4.6508971370 -5.4402111089 -4.0524769002 -5.4800880398 -4.0821816925 -5.4003341780 -4.0227721078 
-6.2427912206 -3.7418630273 -6.2392723310 -4.3499160039 -6.2507064889 -3.7402019350 -6.2933758083 -3.7657337483 -6.2080371696 -3.7146701218 
-6.9911638261 -3.3986120914 -7.1092555318 -3.9865308272 -6.9987468759 -3.3905561085 -7.0434968139 -3.4122353003 -6.9539969380 -3.3688769167 
-7.6708862444 -3.0178451413 -7.9065616972 -3.5688792111 -7.6768580976 -3.0070329661 -7.7231576169 -3.0251685339 -7.6305585784 -2.9888973983 
-8.2744552726 -2.5997064203 -8.6203375394 -3.1068243851 -8.2782646909 -2.5934645443 -8.3257152767 -2.6083301492 -8.2308141050 -2.5785989394 
-8.7943965567 -2.1476292170 -9.2417024164 -2.6130559891 -8.7969575997 -2.1539830821 -8.8452555269 -2.1658090931 -8.7486596726 -2.1421570710 
-9.2239224001 -1.6696535460 -9.7643136143 -2.1024906137 -9.2277542161 -1.6929797329 -9.2766625906 -1.7019527598 -9.1788458417 -1.6840067060 
-9.5578531093 -1.1774390628 -10.1848117370 -1.5903635083 -9.5663501627 -1.2150606898 -9.6156785431 -1.2213260862 -9.5170217823 -1.2087952934 
-9.7933409218 -0.6835752723 -10.5028844387 -1.0905208154 -9.8093623007 -0.7250011620 -9.8589517277 -0.7286662720 -9.7597728736 -0.7213360520 
-9.9300559763 -0.1973317238 -10.7209886018 -0.6127045878 -9.9543625331 -0.2276976622 -10.0040742146 -0.2288347751 -9.9046508515 -0.2265605494 
-9.9695223210 0.2793659356 -10.8435295193 -0.1586696858 -9.9999020655 0.2718809173 -10.0496083823 0.2732323505 -9.9501957487 0.2705294842 
-9.9136491339 0.7503615798 -10.8752634565 0.2766013951 -9.9455258820 0.7687429526 -9.9951026876 0.7725750094 -9.8959490765 0.7649108959 
-9.7635768180 1.2195193983 -10.8199431775 0.6996262212 -9.7917772915 1.2579239625 -9.8410966619 1.2642598927 -9.7424579212 1.2515880322 
-9.5196729383 1.6885230704 -10.6800179332 1.1174932106 -9.5401924990 1.7345362119 -9.5891151604 1.7434310143 -9.4912698377 1.7256414094 
-9.1819683242 2.1534971189 -10.4565192911 1.5324828459 -9.1932852566 2.1938175488 -9.2416518769 2.2053594011 -9.1449186364 2.1822756966 
-8.7512689004 2.6063057118 -10.1500227219 1.9445432482 -8.7545217469 2.6311789860 -8.8021421314 2.6454913332 -8.7069013624 2.6168666388 
-8.2300077581 3.0363198018 -9.7611140723 2.3501237139 -8.2282859497 3.0422505525 -8.2749249195 3.0594944150 -8.1816469798 3.0250066899 
-7.6227437977 3.4329048275 -9.2910893295 2.7436145230 -7.6198358392 3.4229249571 -7.6651942074 3.4433004998 -7.5744774710 3.4025494144 
-6.9361628322 3.7880262636 -8.7423664249 3.1188716800 -6.9352508478 3.7693986270 -6.9789395390 3.7931439963 -6.8915621566 3.7456532577 
-6.1785575795 4.0964628593 -8.1185920889 3.4693736768 -6.1813711224 4.0782097118 -6.2228764274 4.1055931733 -6.1398658174 4.0508262504 
-5.3592650076 4.3578223433 -7.4247173535 3.7910270082 -5.3657291800 4.3462726733 -5.4043683238 4.3775706105 -5.3270900362 4.3149747361 
-4.4877005390 4.5729963644 -6.6665119519 4.0798874534 -4.4964746453 4.5709091149 -4.5313454973 4.6063572176 -4.4616037934 4.5354610122 
-3.5731012661 4.7433576859 -5.8505344612 4.3328845378 -3.5822928224 4.7498745436 -3.6122339052 4.7895743655 -3.5523517395 4.7101747216 
-2.6244297289 4.8709292330 -4.9839575536 4.5488810547 -2.6323179137 4.8813807959 -2.6559193570 4.9251474062 -2.6087164703 4.8376141856 
-1.6502438823 4.9553844565 -4.0741813427 4.7266701162 -1.6560417545 4.9641139049 -1.6717775149 5.0112830701 -1.6403059941 4.9169447396 
-0.6591669910 4.9936542520 -3.1288473195 4.8641589069 -0.6632189735 4.9972472286 -0.6697609151 5.0465396956 -0.6566770319 4.9479547616 
0.3395638593 4.9817492950 -2.1560155381 4.9586731302 0.3362304722 4.9804497099 0.3395797651 5.0300614680 0.3328811793 4.9308379518 
1.3359137184 4.9169747970 -1.1642809121 5.0072781407 1.3323204142 4.9138891841 1.3453326410 4.9618811236 1.3193081874 4.8658972446 
2.3193086777 4.7988715155 -0.1628252839 5.0063709993 2.3150982510 4.7982307018 2.3367062540 4.8430150575 2.2934902480 4.7534463462 
3.2790829808 4.6304970602 0.8384489159 4.9523267976 3.2747443914 4.6346298844 3.3034387326 4.6752399705 3.2460500501 4.5940197984 
4.2051823929 4.4161277669 1.8289142755 4.8408204109 4.2016703683 4.4247213773 4.2359104434 4.4607791304 4.1674302931 4.3886636242 
5.0884079463 4.1617160784 2.7970783576 4.6690585904 5.0866146437 4.1706025167 5.1250667033 4.2021300193 5.0481625842 4.1390750141 
5.9207511619 3.8715924022 3.7308900757 4.4358178002 5.9207351471 3.8748123745 5.9623417273 3.9020417113 5.8791285669 3.8475830376 
6.6950696424 3.5465230951 4.6180536358 4.1412216956 6.6956976220 3.5403063878 6.7396558396 3.5635490083 6.6517394043 3.5170637673 
7.4043742614 3.1853601563 5.4462979749 3.7881778710 7.4037588995 3.1704268300 7.4494689350 3.1900007146 7.3580488640 3.1508529453 
8.0414462927 2.7868125517 6.2039335491 3.3827489348 8.0378442655 2.7688694152 8.0848576860 2.7850645564 7.9908308450 2.7526742741 
8.5988088030 2.3513647543 6.8804833360 2.9336329967 8.5916181486 2.3396463726 8.6395957151 2.3527114946 8.5436405820 2.3265812506 
9.0690817538 1.8837132114 7.4672099354 2.4522908287 9.0595474231 1.8870463568 9.1082273016 1.8971860672 9.0108675445 1.8769066464 
9.4458243961 1.3938860874 7.9576681011 1.9527059980 9.4369566944 1.4155915975 9.4861312064 1.4229680249 9.3877821825 1.4082151701 
9.7246016136 0.8948328703 8.3482093007 1.4492458733 9.7200750139 0.9299927150 9.7695736552 0.9347286225 9.6705763727 0.9252568075 
9.9035681877 0.3989810595 8.6380584754 0.9554909552 9.9060735569 0.4351016527 9.9557503467 0.4372835922 9.8563967672 0.4329197131 
9.9833643995 -0.0863577214 8.8291566664 0.4811643149 9.9930938875 -0.0641368016 10.0428175484 -0.0644559336 9.9433702265 -0.0638176695 
9.9660928553 -0.5634422907 8.9253895294 0.0260581087 9.9802665272 -0.5627344221 10.0299123570 -0.5655336877 9.9306206974 -0.5599351564 
9.8534043971 -1.0355339754 8.9306011512 -0.4135018235 9.8677196427 -1.0557093863 9.9171621724 -1.0609990524 9.8182771131 -1.0504197201 
9.6462976020 -1.5053046633 8.8479007865 -0.8446374027 9.6565777655 -1.5381360512 9.7056834149 -1.5459577839 9.6074721161 -1.5303143186 
9.3452366694 -1.9713557722 8.6789733059 -1.2728127714 9.3489505552 -2.0051941692 9.3975695029 -2.0156221236 9.3003316076 -1.9947662148 
8.9509655149 -2.4271615510 8.4244107516 -1.6998633973 8.9479117214 -2.4522170499 8.9958681028 -2.4653597205 8.8999553400 -2.4390743793 
8.4655332047 -2.8637706353 8.0844380722 -2.1248859156 8.4574683114 -2.8747381884 8.5045476468 -2.8907407034 8.4103889761 -2.8587356734 
7.8927790777 -3.2712867880 7.6594608891 -2.5435043319 7.8825206738 -3.2685358932 7.9284531014 -3.2875820580 7.8365882461 -3.2494897283 
7.2385217201 -3.6406721636 7.1507600227 -2.9488376636 7.2288134951 -3.6296754677 7.2732509977 -3.6519880801 7.1843759925 -3.6073628554 
6.5103872874 -3.9671038074 6.5609924900 -3.3346053655 6.5028784016 -3.9545485249 6.5453639617 -3.9803849620 6.4603928414 -3.9287120877 
5.7169665259 -4.2483974175 5.8940714169 -3.6945126726 5.7119686966 -4.2399090403 5.7518958130 -4.2695463424 5.6720415802 -4.2102717382 
4.8672870424 -4.4852284892 5.1551688823 -4.0239474881 4.8639868885 -4.4829057862 4.9005507051 -4.5166049200 4.8274230719 -4.4492066523 
3.9702413445 -4.6783256901 4.3503793847 -4.3188169595 3.9674057313 -4.6811108192 3.9995555294 -4.7190441132 3.9352559332 -4.6431775253 
3.0345762065 -4.8278456317 3.4866159928 -4.5758779203 3.0311835675 -4.8325437404 3.0576055343 -4.8746676525 3.0047616006 -4.7904198282 
2.0690070802 -4.9323146557 2.5714404087 -4.7920300477 2.0646748194 -4.9356914819 2.0838641158 -4.9815642975 2.0454855229 -4.8898186664 
1.0825441491 -4.9894827072 1.6130343992 -4.9644145418 1.0775365230 -4.9895234257 1.0880330733 -5.0381276100 1.0670399727 -4.9409192413 
0.0846476076 -4.9968342861 0.6201514908 -5.0897827190 0.0796318379 -4.9935017007 0.0804247012 -5.0432200642 0.0788389745 -4.9437833371 
-0.9147192496 -4.9507922110 -0.3978050530 -5.1628104363 -0.9190685023 -4.9475865573 -0.9281500481 -4.9964748978 -0.9099869565 -4.8986982169 
-1.9048776918 -4.8531758266 -1.4303671402 -5.1801807816 -1.9085858137 -4.8522367645 -1.9267871753 -4.8985104584 -1.8903844522 -4.8059630707 
-2.8755128571 -4.7050692993 -2.4664032965 -5.1364200454 -2.8790331667 -4.7084050259 -2.9049730883 -4.7508274819 -2.8530932450 -4.6659825700 
-3.8165267170 -4.5105183697 -3.4936873056 -5.0273765109 -3.8207141718 -4.5175284607 -3.8528245811 -4.5554951029 -3.7886037625 -4.4795618185 
-4.7186303909 -4.2736141061 -4.4991626078 -4.8500412595 -4.7242198640 -4.2815142444 -4.7610644695 -4.3149061499 -4.6873752585 -4.2481223389 
-5.5733532121 -3.9985129652 -5.4691708597 -4.6045015940 -5.5805227129 -4.0027205531 -5.6209283147 -4.0317021273 -5.5401171110 -3.9737389789 
-6.3730558052 -3.6864185419 -6.3900711785 -4.2926998051 -6.3810668235 -3.6839330011 -6.4241301831 -3.7087944444 -6.3380034639 -3.6590715577 
-7.1103395136 -3.3371902687 -7.2486111395 -3.9198712143 -7.1178534237 -3.3283368083 -7.1628969019 -3.3493993193 -7.0728099455 -3.3072742972 
-7.7777775673 -2.9497238604 -8.0325853824 -3.4935313310 -7.7835207853 -2.9394849743 -7.8300387296 -2.9570527051 -7.7370028411 -2.9219172434 
-8.3677223394 -2.5255953993 -8.7312916486 -3.0253811446 -8.3714177802 -2.5212627781 -8.4190299638 -2.5356023833 -8.3238055966 -2.5069231728 
-8.8728414192 -2.0684916949 -9.3363678775 -2.5276516857 -8.8756703358 -2.0778489576 -8.9240859906 -2.0891833599 -8.8272546810 -2.0665145554 
-9.2865397582 -1.5874085937 -9.8418982147 -2.0160219064 -9.2912401273 -1.6136739573 -9.3402314231 -1.6221826145 -9.2422488316 -1.6051653000 
-9.6040214769 -1.0942179930 -10.2451025959 -1.5051641787 -9.6139749188 -1.1333756601 -9.6633576357 -1.1391973072 -9.5645922019 -1.1275540130 
-9.8228650755 -0.6014898714 -10.5461354317 -1.0089444803 -9.8406500508 -0.6417530480 -9.8902693341 -0.6449889446 -9.7910307675 -0.6385171514 
-9.9431630498 -0.1170669507 -10.7479243277 -0.5352461199 -9.9690006604 -0.1437182516 -10.0187201790 -0.1444350338 -9.9192811418 -0.1430014694 
-9.9665764400 0.3582974650 -10.8549735517 -0.0848666442 -9.9977443107 0.3557525301 -10.0474375457 0.3575207784 -9.9480510758 0.3539842818 
-9.8949169469 0.8286863185 -10.8719468805 0.3478121558 -9.9265938047 0.8516687501 -9.9761364806 0.8559193470 -9.8770511289 0.8474181532 
-9.7291796833 1.2982485013 -10.8023844494 0.7701847737 -9.7562600547 1.3390753775 -9.8055228890 1.3458368464 -9.7069972204 1.3323139087 
-9.4695299830 1.7669126287 -10.6483474946 1.1871172931 -9.4884449792 1.8131024063 -9.5372859784 1.8224352036 -9.4396039800 1.8037696091 
-9.1161474572 2.2305995818 -10.4109240360 1.6019779493 -9.1258244979 2.2690135153 -9.1740799694 2.2810115892 -9.0775690264 2.2570154414 
-8.6700275409 2.6805455045 -10.0905284462 2.0134082098 -8.6720217949 2.7022533912 -8.7194950793 2.7170463480 -8.6245485104 2.6874604344 
-8.1339184400 3.1054393561 -9.6878468042 2.4171054902 -8.1315711166 3.1084932445 -8.1780177634 3.1262486186 -8.0851244699 3.0907378703 
-7.5128305688 3.4955932689 -9.2044257062 2.8080824331 -7.5098724677 3.4836740608 -7.5549802033 3.5045986037 -7.4647647321 3.4627495179 
-6.8137119150 3.8431728070 -8.6428092196 3.1796330604 -6.8131376556 3.8240471575 -6.8564991441 3.8483848981 -6.7697761670 3.7997094169 
-6.0450773536 4.1437288055 -8.0068826075 3.5256296064 -6.0483282241 4.1262116390 -6.0894046840 4.1542342860 -6.0072517642 4.0981889919 
-5.2163315925 4.3971112262 -7.3017566862 3.8419117736 -5.2230858963 4.3871483777 -5.2611612047 4.4191298598 -5.1850105878 4.3551668957 
-4.3369093472 4.6045095271 -6.5333743315 4.1247960487 -4.3456562207 4.6042501801 -4.3797867251 4.6404116648 -4.3115257163 4.5680886954 
-3.4160074418 4.7678390711 -5.7084151217 4.3718511081 -3.4248061847 4.7753478366 -3.4537855820 4.8157549998 -3.3958267874 4.7349406735 
-2.4624396276 4.8883778121 -4.8340449001 4.5816413617 -2.4697366174 4.8987317961 -2.4921217584 4.9431328070 -2.4473514763 4.8543307853 
-1.4847640652 4.9651493764 -3.9177166278 4.7526831487 -1.4899902581 4.9731692468 -1.5042613130 5.0208020222 -1.4757192032 4.9255364713 
-0.4917341899 4.9952838418 -2.9671799980 4.8831473729 -0.4953564088 4.9979164343 -0.5002607214 5.0473986737 -0.4904520962 4.9484341948 
0.5073225785 4.9747211695 -1.9905505234 4.9702346208 0.5042268781 4.9727260928 0.5092431638 5.0221971064 0.4992105924 4.9232550792 
1.5022668124 4.9005833644 -0.9965035993 5.0105285402 1.4987720966 4.8978499160 1.5133221646 4.9453982054 1.4842220286 4.8503016266 
2.4823834852 4.7743719423 0.0056021088 5.0013843457 2.4783420798 4.7740360418 2.5012524475 4.8181683357 2.4554317122 4.7299037480 
3.4372578737 4.5975719475 1.0058789779 4.9377648603 3.4331492882 4.6025215776 3.4628801233 4.6423790958 3.4034184531 4.5626640595 
4.3567722632 4.3764618287 1.9934319500 4.8165688016 4.3536536037 4.3850202392 4.3886878342 4.4203068798 4.3186193733 4.3497335987 
5.2320646289 4.1153883450 2.9567457103 4.6341969163 5.2306576516 4.1237052281 5.2697066091 4.1544903417 5.1916086941 4.0929201145 
6.0551422979 3.8190800993 3.8835850936 4.3902543418 6.0553986972 3.8211875174 6.0974506312 3.8477238915 6.0133467632 3.7946511433 
6.8189583178 3.4880043439 4.7616359619 4.0854844408 6.8196362007 3.4804897642 6.8639262050 3.5030937422 6.7753461964 3.4578857862 
7.5165591866 3.1207349053 5.5787328501 3.7232368771 7.5157341535 3.1050161077 7.5616912706 3.1240026213 7.4697770365 3.0860295942 
8.1407061677 2.7161833603 6.3233802255 3.3101047111 8.1367373751 2.6985181567 8.1839341868 2.7141708007 8.0895405633 2.6828655127 
8.6839428397 2.2747701894 6.9854011677 2.8545803343 8.6764410064 2.2650575043 8.7245532512 2.2776176083 8.6283287617 2.2524974003 
9.1388968776 1.8028557650 7.5563172346 2.3694686767             

